Characteristic Sweeps and Source Iteration for Charged-Particle Transport with Continuous Slowing-Down and Angular Scattering

We develop a semi-analytic deterministic framework for charged-particle transport with continuous slowing-down in energy and angular scattering. Directed transport and energy advection are treated by method-of-characteristics integration, yielding explicit directional sweeps defined by characteristic maps and inflow data. Scattering is incorporated through a fixed-point (source-iteration) scheme in which the angular gain is lagged, yielding a sequence of decoupled directional solves coupled only through angular sums. The method is formulated variationally in a transport graph space adapted to the charged particle drift. Under standard monotonicity and positivity assumptions on the stopping power and boundedness assumptions on cross sections, we establish coercivity and boundedness of the transport bilinear form, prove contraction of the source iteration under a subcriticality condition and derive a rigorous a posteriori bound for the iteration error, providing an efficient stopping criterion. We further analyse an elastic discrete-ordinates approximation, including conservation properties and a decomposition of angular error into quadrature, cone truncation and finite iteration effects. Numerical experiments for proton transport validate the characteristic sweep against an exact ballistic benchmark and demonstrate the predicted fixed-point convergence under forward-peaked scattering. Carbon-ion simulations with tabulated stopping powers and a reduced multi-species coupling illustrate Bragg peak localisation and distal tail formation driven by secondary charged fragments.

==> carbon_multispecies_depth_dose.csv <==
x_cm,D_C,D_P,D_N,D_T
0.0,0.0,0.0,0.0,0.0
0.02512562814070352,44.85123945488098,0.04112518345640409,0.15544655742986258,45.047811195767245
0.05025125628140704,44.97259971689693,0.12334174836592844,0.4654572282451103,45.561398693507975
0.07537688442211056,45.096071666676096,0.20615426874500878,0.7745676045638152,46.07679353998492
0.10050251256281408,45.21994468885083,0.2884309853900377,1.0827777150025075,46.59115338924337
0.1256281407035176,45.34671103615136,0.37196327648694266,1.3895092973481786,47.108183609986476
0.15075376884422112,45.47121077000971,0.45346867773152927,1.6965046320780643,47.6211840798193
0.17587939698492464,45.6001778876253,0.5374626579257865,2.0008594481763695,48.13849999372746
0.20100502512562815,45.72965804507039,0.6208150942229256,2.3066421919159112,48.65711533120922
0.22613065326633167,45.85834368267257,0.7025299313208254,2.6068908413919316,49.16776445538533
0.2512562814070352,45.98999775310434,0.7852576229608376,2.9095862866461917,49.684841662711364
0.2763819095477387,46.1246956796902,0.8687535078320862,3.214678724319094,50.20812791184138
0.30150753768844224,46.26264950943667,0.9531750630133455,3.5152643959121956,50.73108896836222
0.32663316582914576,46.40388141531107,1.0383963837270729,3.809616599879185,51.25189439891733
0.35175879396984927,46.5462273840266,1.1248360607382777,4.10401456271444,51.775078007479316
0.3768844221105528,46.69051299838731,1.2119749763120835,4.398452054455704,52.3009400291551
0.4020100502512563,46.828240449975,1.2940022102479027,4.692902954103803,52.8151456143267
0.4271356783919598,46.96713699956325,1.3762746041316365,4.987335272813723,53.33074687650861
0.45226130653266333,47.10958961595401,1.4583751809907,5.281587639157798,53.8495524361025
0.47738693467336685,47.255307750525105,1.5407085254864077,5.575617553593493,54.371633829605
0.5025125628140704,47.396054276498994,1.6231690880625305,5.869369361977657,54.88859272653917
0.5276381909547739,47.550710198989464,1.705600844693598,6.162886217698535,55.41919726138159
0.5527638190954774,47.6974672936339,1.7880813957112582,6.456123530925986,55.94167222027114
0.577889447236181,47.84728243453213,1.870814644704218,6.749048377061205,56.467145456297565
0.6030150753768845,48.0000399745339,1.9535898201540451,7.028474902017884,56.982104696705825
0.628140703517588,48.15554677707266,2.036828952946611,7.306592438200525,57.4989681682198
0.6532663316582915,48.31107883310119,2.1183663973077507,7.583206546270891,58.01265177667983
0.678391959798995,48.467256789010264,2.2017010816769926,7.858373971390512,58.527331842077764
0.7035175879396985,48.62955163257874,2.284474538471954,8.132058667424424,59.04608483847511
0.7286432160804021,48.79088079672153,2.3674722968656288,8.40427336525812,59.56262645884528
0.7537688442211056,48.95758478061763,2.4502774791513757,8.675000681417364,60.08286294118637
0.7788944723618091,49.124262612067575,2.5331068344499514,8.944394007019337,60.60176345353687
0.8040201005025126,49.293330350259374,2.616138459163427,9.212124735912207,61.12159354533501
0.8291457286432161,49.464017724260486,2.6990367290259236,9.47847447796288,61.64152893124929
0.8542713567839196,49.63798750806154,2.781908527789428,9.743399980327972,62.16329601617895
0.8793969849246231,49.81401250467993,2.864809409797383,10.006479212933154,62.68530112741047
0.9045226130653267,49.99747031270335,2.9475400247142343,10.267972670051408,63.212983007469
0.9296482412060302,50.174826716684684,3.030304348814641,10.527798835879244,63.732929901378576
0.9547738693467337,50.34377710774814,3.113289733020196,10.785736515066004,64.24280335583434
0.9798994974874372,50.54382858603535,3.1956866128401455,11.04211567414057,64.78163087301606
1.0050251256281408,50.72768085285471,3.2781970355938252,11.296772854230241,65.30265074267878
1.0301507537688444,50.91009840605377,3.360740366965112,11.549838746632538,65.82067751965143
1.0552763819095479,51.10129090597132,3.443179468674265,11.801105995400363,66.34557637004595
1.0804020100502514,51.29814707202653,3.5251352097182562,12.050694278785562,66.87397656053035
1.105527638190955,51.49715649494383,3.607443244858064,12.298544378806737,67.40314411860864
1.1306532663316584,51.69577087447417,3.689899656987034,12.54462411045043,67.93029464191163
1.155778894472362,51.90127201708608,3.771634192220184,12.78896352737434,68.4618697366806
1.1809045226130654,52.106224431160236,3.853162304196468,13.031665440813192,68.9910521761699
1.206030150753769,52.314695673056484,3.9358056521493974,13.272273002600677,69.52277432780657
1.2311557788944725,52.52655641803768,4.018452968717613,13.511324149537023,70.05633353629231
1.256281407035176,52.744621139665355,4.100074858649051,13.748749282448612,70.59344528076302
1.2814070351758795,52.969007639350956,4.178277297332097,13.983912940664275,71.13119787734733
1.306532663316583,53.189048704205675,4.258355517717292,14.217485129258918,71.66488935118188
1.3316582914572865,53.40674590478088,4.340306291113733,14.449492327896522,72.19654452379113
1.35678391959799,53.65582484307735,4.42158433979925,14.679379195051817,72.75678837792843
1.3819095477386936,53.88003375981153,4.501984963670972,14.907235129123308,73.2892538526058
1.407035175879397,54.12715913180924,4.582467998387431,15.133781678073609,73.84340880827028
1.4321608040201006,54.36356593674477,4.662757976205846,15.358033004873455,74.38435691782406
1.4572864321608041,54.615431447709454,4.742687358312883,15.580421854909213,74.93854066093155
1.4824120603015076,54.86714013740555,4.8225784436539785,15.8014422924356,75.49116087349513
1.5075376884422111,55.122790459539544,4.902279763605347,16.020172594295733,76.04524281744064
1.5326633165829147,55.3822811002797,4.981329440740726,16.237259101050462,76.60086964207089
1.5577889447236182,55.6484425615056,5.060123861374706,16.452959405468885,77.16152582834918
1.5829145728643217,55.92366855706839,5.13902071197622,16.6658642899766,77.72855355902121
1.6080402010050252,56.202794170242136,5.217531233482231,16.877069731360667,78.29739513508504
1.6331658291457287,56.479453774762,5.295740630524948,17.086694452206032,78.86188885749299
1.6582914572864322,56.75983159537433,5.373716231312295,17.29438177700126,79.4279296036879
1.6834170854271358,57.0666898611438,5.451910256585772,17.50021728169895,80.01881739942853
1.7085427135678393,57.36823437469588,5.528802174426192,17.704533204781495,80.60156975390356
1.7336683417085428,57.667735029049055,5.605909850680347,17.90693324724036,81.18057812696976
1.7587939698492463,57.98677873605029,5.683091624094447,18.107330109407197,81.77720046955193
1.7839195979899498,58.30111205218687,5.759317893992804,18.3056297957047,82.36605974188437
1.8090452261306533,58.63067454693087,5.8357143000737395,18.501821332491936,82.96821017949654
1.8341708542713568,58.96514377971324,5.911290873977628,18.696714114362535,83.5731487680534
1.8592964824120604,59.31057101748886,5.987833771692402,18.889723570105783,84.18812835928703
1.8844221105527639,59.661378870603876,6.063021042111518,19.080811059680972,84.80521097239637
1.9095477386934674,60.01398455714155,6.137396938631035,19.269490427995834,85.42087192376842
1.934673366834171,60.37390079342389,6.211289121964255,19.456952712729667,86.04214262811782
1.9597989949748744,60.75666259205567,6.285519420037427,19.642470028763164,86.68465204085628
1.984924623115578,61.14802918684208,6.359540754336241,19.82576100183566,87.33333094301399
2.0100502512562817,61.53151337851381,6.433445343919608,20.007439458461864,87.97239818089527
2.035175879396985,61.939783843141434,6.506785969905717,20.187898061248685,88.63446787429582
2.0603015075376887,62.35537232206755,6.579049598369365,20.36656899456989,89.3009909150068
2.085427135678392,62.78417233710593,6.6518051629351875,20.543336045769237,89.97931354581037
2.1105527638190957,63.22370522810436,6.7233878358681425,20.717316586696924,90.66440965066941
2.1356783919597992,63.669571204977046,6.794915574535049,20.890139095025106,91.35462587453719
2.1608040201005028,64.12482983418468,6.865912390559454,21.061118858344244,92.05186108308835
2.1859296482412063,64.60118645279572,6.936605298187796,21.230016834405337,92.76780858538883
2.21105527638191,65.09682367246648,7.00695648832878,21.397440632648756,93.50122079344403
2.2361809045226133,65.59788547344534,7.0774245493504635,21.56356303886186,94.23887306165767
2.261306532663317,66.11609381751997,7.146724738739738,21.727892627949483,94.99071118420919
2.2864321608040203,66.65735023831218,7.215741437858834,21.890632670968085,95.7637243471391
2.311557788944724,67.20855959739212,7.2845465016321365,22.051453708927223,96.54455980795149
2.3366834170854274,67.77474930199114,7.353177179213653,22.209965397751336,97.33789187895614
2.361809045226131,68.35897254931106,7.420642073384642,22.367005092546293,98.14661971524198
2.3869346733668344,68.97017127582373,7.486530847379812,22.522600095433557,98.9793022186371
2.412060301507538,69.6063048155987,7.555375062705996,22.676485165685875,99.83816504399056
2.4371859296482414,70.26141407673568,7.623464910203363,22.828057349325835,100.71293633626489
2.462311557788945,70.93893592283185,7.690244478482168,22.978379972984612,101.60756037429861
2.4874371859296485,71.64075810539329,7.755452649947064,23.127390445895198,102.52360120123558
2.512562814070352,72.36656467585034,7.820105634219732,23.274965708506844,103.46163601857693
2.5376884422110555,73.12343707826396,7.883817399089112,23.420418448048892,104.42767292540196
2.562814070351759,73.91782530741693,7.946738917394707,23.564205013444674,105.42876923825632
2.5879396984924625,74.74598032832749,8.01000166087914,23.7069004045098,106.46288239371643
2.613065326633166,75.60493693005316,8.073748613905975,23.84770665580812,107.52639219976724
2.6381909547738696,76.49900617794616,8.137208344447423,23.986910153414346,108.62312467580792
2.663316582914573,77.43698364671313,8.199796447114695,24.124801794799666,109.7615818886275
2.6884422110552766,78.42245240875575,8.262196097933122,24.261275385571622,110.9459238922605
2.71356783919598,79.4550354461204,8.323383002130505,24.39517427734312,112.17359272559402
2.7386934673366836,80.53981384817304,8.384863870820825,24.527578041142927,113.4522557601368
2.763819095477387,81.67687097839382,8.445468708891609,24.659031601634215,114.78137128891963
2.7889447236180906,82.87623328767774,8.505533187915214,24.789272744856888,116.17103922044983
2.814070351758794,84.14627507223925,8.565191055892974,24.918374391507868,117.62984051964008
2.8391959798994977,85.4900089109445,8.624606324167319,25.045701221750324,119.16031645686213
2.864321608040201,86.91316911171641,8.683486807005456,25.170867218781797,120.76752313750369
2.8894472361809047,88.42335614110648,8.741452220848545,25.294445161384782,122.45925352333983
2.9145728643216082,90.03542586041776,8.799596063614427,25.416992067926078,124.25201399195826
2.9396984924623117,91.75719196614295,8.857482635031657,25.53818931570997,126.1528639168846
2.9648241206030153,93.60057216428457,8.91396543279092,25.658048428664326,128.17258602573983
2.9899497487437188,95.58198917994469,8.970318833834508,25.77675186787822,130.3290598816574
3.0150753768844223,97.71993753355076,9.026143971358524,25.893802272698647,132.63988377760793
3.040201005025126,100.04525285413756,9.081147154605857,26.00953337563726,135.13593338438065
3.0653266331658293,102.58122233412864,9.135843705627257,26.12389428405626,137.84096032381214
3.090452261306533,105.36422851820511,9.19128850736275,26.23731596191556,140.79283298748342
3.1155778894472363,108.43757499862085,9.245144789061612,26.34918999495576,144.03190978263822
3.14070351758794,111.85678054756123,9.29859675181685,26.459572456086097,147.61494975546418
3.1658291457286434,115.69618218449277,9.350657510391537,26.567894043392513,151.6147337382768
3.190954773869347,120.05045430591235,9.40232475587977,26.67489538554238,156.1276744473345
3.2160804020100504,125.05394083658246,9.453765105206577,26.781229286698295,161.28893522848733
3.241206030150754,130.9072809599404,9.504709014372324,26.886291245622427,167.29828121993515
3.2663316582914574,137.9237136088812,9.555428119425208,26.989904222356017,174.46904595066243
3.291457286432161,146.57420994236142,9.606099787768265,27.091827691658036,183.27213742178773
3.3165829145728645,157.47763114561238,9.655479618648014,27.191858328372316,194.32496909263273
3.341708542713568,171.25199465555238,9.703604126137636,27.28834154689753,208.24394032858754
3.3668341708542715,187.8517753194669,9.748446659714459,27.37733348898581,224.97755546816714
3.391959798994975,205.66665782678592,9.788873864144156,27.452609261985838,242.9081409529159
3.4170854271356785,220.00202696554825,9.818701255832787,27.503963033425876,257.32469125480685
3.442211055276382,224.5939576246346,9.834596805934373,27.52452339517299,261.95307782574196
3.4673366834170856,213.31627075457322,9.839121800151126,27.51043203285379,250.66582458757816
3.492462311557789,184.46174016999097,9.833887762313314,27.466145777425428,221.76177370972974
3.5175879396984926,142.88905285691087,9.82433034296903,27.403032935591686,180.11641613547158
3.542713567839196,97.98795883092141,9.819097074554335,27.330233246593718,135.13728915206946
3.5678391959798996,59.02181811241349,9.822256711753907,27.242912238031064,96.08698706219847
3.592964824120603,31.054487280465295,9.835808769679616,27.131705069672154,68.02200111981706
3.6180904522613067,14.218722450984439,9.853629919502513,26.984679402190764,51.057031772677725
3.64321608040201,5.6504139834052465,9.865088416994459,26.802467604762995,42.3179700051627
3.6683417085427137,1.9582902510404387,9.8598314263667,26.600926858611952,38.41904853601909
3.693467336683417,0.585509507287928,9.832183372746362,26.40300333782645,36.820696217860736
3.7185929648241207,0.15273871081872684,9.780933907041222,26.22400968625622,36.157682304116165
3.7437185929648242,0.034352485503234206,9.710299838770348,26.059671449687716,35.8043237739613
3.7688442211055277,0.006314080128319196,9.635762884060563,25.892979993560093,35.53505695774897
3.7939698492462313,0.0011542275371133302,9.571671043830003,25.705759382849962,35.27858465421708
3.819095477386935,0.00017181702160622064,9.528232983335734,25.498893525835868,35.027298326193204
3.8442211055276383,2.225724637189363e-05,9.506896563391427,25.285644117126747,34.792562937764544
3.869346733668342,2.538327636048028e-06,9.502421487370082,25.08250588572609,34.584929911423814
3.8944723618090453,2.4322986262954635e-07,9.50646728143036,24.900112292794237,34.406579817454464
3.919597989949749,2.1714922180812988e-08,9.507494322756736,24.73471069195999,34.24220503643165
3.9447236180904524,1.6446272825892118e-09,9.496491928003449,24.574640521428165,34.07113245107624
3.969849246231156,1.1126380714912745e-10,9.463106368967614,24.404293650172367,33.86740001925124
3.9949748743718594,6.735188450943978e-12,9.406196836606641,24.212876883266834,33.61907371988021
4.020100502512563,3.3013827638932846e-13,9.330306449501181,24.001370728174265,33.33167717767578
4.045226130653266,1.7000796062527162e-14,9.246271515095165,23.78334271154146,33.029614226636646
4.07035175879397,6.747260502311041e-16,9.165949790376024,23.583509855024033,32.74945964540006
4.0954773869346734,2.5577524469997052e-17,9.097704213819831,23.410749957968402,32.50845417178823
4.120603015075377,9.167478727930679e-19,9.049575768117625,23.257322259554893,32.306898027672524
4.1457286432160805,1.420886339378219e-20,9.02329355975352,23.110083663814937,32.13337722356846
4.170854271356784,8.385138877000159e-22,9.016031844481967,22.9534366022109,31.969468446692872
4.1959798994974875,2.3024379859826765e-23,9.016266323941561,22.77073830617722,31.787004630118783
4.2211055276381915,4.469168567244965e-25,9.018178387727497,22.56018384714196,31.578362234869463
4.2462311557788945,1.2041401840332716e-26,9.013026991462276,22.34391570262513,31.356942694087405
4.2713567839195985,2.1538497304034354e-28,8.993374099425447,22.137168208952556,31.130542308378008
4.296482412060302,4.706620541922629e-30,8.950813531522906,21.948834232638706,30.899647764161614
4.3216080402010055,1.0031561745561732e-31,8.88778108036122,21.78423424839924,30.672015328760455
4.346733668341709,1.6036195732580555e-33,8.806355876166634,21.64507189982245,30.45142777598909
4.371859296482413,2.2624348163110207e-35,8.711833936073923,21.515651442940634,30.227485379014553
4.396984924623116,3.4424896991811792e-37,8.615381284825355,21.371944068128773,29.98732535295413
4.42211055276382,4.796420020405513e-39,8.529700810070088,21.193880095206712,29.723580905276794
4.447236180904523,7.991665061764866e-41,8.460913826681596,20.9959859753116,29.4568998019932
4.472361809045227,9.791758706815623e-43,8.411496550182775,20.784822370256023,29.196318920438795
4.49748743718593,1.4247890974944285e-44,8.381464760377353,20.570638220607393,28.952102980984744
4.522613065326634,2.352828482587664e-47,8.366304252474768,20.37582650626132,28.742130758736085
4.547738693467337,1.661284920342561e-48,8.363350674105641,20.211503115842657,28.574853789948303
4.572864321608041,1.4577345480376067e-50,8.361543758875305,20.070250588441578,28.431794347316885
4.597989949748744,1.2920122603978136e-52,8.358459400515931,19.94531294244747,28.303772342963402
4.623115577889448,8.56949430332481e-55,8.351706283182851,19.82756123441308,28.17926751759593
4.648241206030151,4.933668771345671e-57,8.327320963968196,19.690775114654713,28.018096078622907
4.673366834170855,4.740544656497034e-59,8.286425675996,19.531504416393187,27.817930092389187
4.698492462311558,2.320581748890788e-61,8.228324781323535,19.35188586740412,27.580210648727654
4.723618090452262,1.336176405897696e-63,8.147341847127743,19.14958526179669,27.296927108924436
4.748743718592965,4.124290079889369e-66,8.049873360433297,18.940145187847047,26.990018548280343
4.773869346733669,3.1258591012009272e-68,7.9457762119591395,18.742599160881856,26.688375372840994
4.798994974874372,1.4150066047301418e-70,7.840980731127847,18.56230181003835,26.403282541166195
4.824120603015076,2.8678589970014504e-73,7.747682725752792,18.408716856993365,26.15639958274616
4.849246231155779,2.1558362946037389e-75,7.670306225325876,18.290144384874708,25.96045061020058
4.874371859296483,2.517892349883253e-78,7.6090635733578535,18.186992682812328,25.79605625617018
4.899497487437186,2.124630076094687e-81,7.56428686961279,18.075694225497674,25.63998109511046
4.92462311557789,3.105030604301349e-83,7.539292189593337,17.962263133667122,25.50155532326046
4.949748743718593,1.8104194348909926e-85,7.524548529236164,17.83583610744874,25.3603846366849
4.974874371859297,1.3159140149608556e-88,7.514958697585448,17.671449196709343,25.18640789429479
5.0,3.866148469005315e-91,7.5091288938728695,17.489232473496838,24.998361367369707


==> carbon_range_data.csv <==
Energy_MeV,Range_cm
0.24,0.000116
0.3,0.00013800000000000002
0.384,0.00016700000000000002
0.48,0.00019700000000000002
0.6,0.000231
0.72,0.000262
0.84,0.00029099999999999997
0.96,0.00031800000000000003
1.08,0.00034300000000000004
1.2,0.000367
1.5,0.00041999999999999996
1.92,0.000483
2.4,0.0005470000000000001
3.0,0.000617
3.84,0.000707
4.8,0.000803
6.0,0.000921
7.2,0.0010409999999999998
8.4,0.001166
9.6,0.0012980000000000001
10.8,0.001439
12.0,0.001589
15.0,0.001997
19.2,0.002643
24.0,0.0034879999999999998
30.0,0.0047009999999999994
38.4,0.006685
48.0,0.009352000000000001
60.0,0.013276999999999999
72.0,0.017851
84.0,0.023058
96.0,0.028881
108.0,0.03532
120.0,0.042369
132.0,0.050014
144.0,0.058249


==> carbon_range_fit.csv <==
Energy_MeV,R_BK
0.2,1.008992652110803e-06
0.9509181969949916,1.3524988704817487e-05
1.7018363939899832,3.564123582645578e-05
2.4527545909849753,6.5496003523714e-05
3.2036727879799667,0.00010216923632323911
3.954590984974958,0.00014506764909321188
4.70550918196995,0.00019376278700826386
5.456427378964942,0.00024792428544967166
6.207345575959933,0.0003072861819012334
6.958263772954925,0.000371627686261065
7.709181969949916,0.0004407612427939151
8.460100166944907,0.0005145246492799235
9.2110183639399,0.0005927756037437526
9.961936560934891,0.0006753877875479624
10.712854757929883,0.0007622479653531537
11.463772954924874,0.0008532537832171633
12.214691151919865,0.0009483120608777462
12.965609348914857,0.0010473374430224008
13.716527545909848,0.0011502513171984517
14.46744574290484,0.0012569809336333497
15.218363939899831,0.0013674586805597659
15.969282136894824,0.001481621481111871
16.720200333889814,0.0015994102865398117
17.471118530884805,0.0017207696466526702
18.2220367278798,0.0018456473428547118
18.97295492487479,0.001973994072411243
19.723873121869783,0.0021057631750181706
20.474791318864774,0.0022409103945899116
21.225709515859766,0.002379393670586884
21.976627712854757,0.0025211729542905853
22.72754590984975,0.0026662100462825676
23.47846410684474,0.0028144684520520465
24.22938230383973,0.00296591325318811
24.980300500834723,0.0031205109920381877
25.731218697829714,0.003278229568058088
26.482136894824706,0.003439038144358296
27.233055091819697,0.003602907063179898
27.98397328881469,0.003769807769221769
28.73489148580968,0.0039397127398966
29.48580968280467,0.004112595421723234
30.236727879799663,0.004288430172171469
30.987646076794658,0.004467192206366954
31.73856427378965,0.004648857548141055
32.489482470784644,0.004833402984976202
33.24040066777963,0.005020806026453079
33.99131886477463,0.005211044865853938
34.742237061769615,0.005404098344617258
35.49315525876461,0.0055999459193746
36.244073455759604,0.00579856763133089
36.99499165275459,0.005999944077776163
37.74590984974959,0.0062040563855398
38.496828046744575,0.006410886186218516
39.24774624373957,0.006620415593027087
39.99866444073456,0.0068326271791362666
40.74958263772955,0.00704750395737607
41.50050083472454,0.007265029361194587
42.251419031719536,0.007485187226773255
43.002337228714524,0.007707961776208862
43.75325542570952,0.007933337601681101
44.504173622704506,0.008161299650531808
45.2550918196995,0.008391833211188877
46.00601001669449,0.008624923899873682
46.756928213689484,0.00886055764803628
47.50784641068447,0.009098720690467377
48.25876460767947,0.009339399554040522
49.00968280467446,0.009582581047041662
49.76060100166945,0.009828252249046945
50.511519198664445,0.010076400501312638
51.26243739565943,0.010327013397643995
52.01335559265443,0.010580078775712544
52.764273789649415,0.010835584708793521
53.51519198664441,0.011093519497897473
54.2661101836394,0.011353871664271839
55.01702838063439,0.011616629942250323
55.76794657762938,0.01188178327242927
56.518864774624376,0.012149320795151955
57.269782971619364,0.01241923184428288
58.02070116861436,0.012691505941255638
58.77161936560935,0.01296613278937877
59.52253756260434,0.013243102268385428
60.27345575959933,0.013522404429213293
61.024373956594324,0.013804029489002402
61.77529215358932,0.01408796782629907
62.52621035058431,0.01437420997645514
63.2771285475793,0.014662746627212234
64.02804674457428,0.0149535686144615
64.77896494156928,0.015246666918169916
65.52988313856427,0.01554203265846467
66.28080133555926,0.015839657091867847
67.03171953255426,0.01613953160767389
67.78263772954925,0.01644164772446295
68.53355592654424,0.016745997086743587
69.28447412353923,0.01705257146171856
70.03539232053423,0.01736136273616803
70.78631051752922,0.01767236291344455
71.5372287145242,0.01798556411057486
72.2881469115192,0.01830095855546345
73.0390651085142,0.018618538584193323
73.78998330550918,0.01893829663841975
74.54090150250417,0.019260225262852686
75.29181969949917,0.019584317102824114
76.04273789649416,0.019910564901936562
76.79365609348915,0.020238961499789376
77.54457429048414,0.02056949982977933
78.29549248747914,0.020902172916972564
79.04641068447413,0.02123697387604475
79.79732888146911,0.021573895909286836
80.5482470784641,0.021912932304673473
81.2991652754591,0.022254076433991757
82.05008347245409,0.022597321751027764
82.80100166944908,0.02294266178980867
83.55191986644407,0.023290090162898132
84.30283806343907,0.02363960055974296
85.05375626043406,0.02399118674506906
85.80467445742904,0.02434484255732475
86.55559265442405,0.024700561907169637
87.30651085141903,0.025058338776007334
88.05742904841402,0.02541816721456045
88.80834724540901,0.02578004134148617
89.55926544240401,0.026143955342031
90.310183639399,0.02650990346672324
91.06110183639399,0.026877880030101876
91.81202003338898,0.02724787940948041
92.56293823038398,0.027619896043744648
93.31385642737897,0.02799392443218297
94.06477462437395,0.028369959133348183
94.81569282136894,0.02874799476394973
95.56661101836394,0.029128025997775198
96.31752921535893,0.029510047564640204
97.06844741235392,0.029894054249365695
97.81936560934892,0.030280040890781616
98.57028380634391,0.0306680023807562
99.3212020033389,0.031057933663250038
100.07212020033388,0.03144982973339395
100.82303839732889,0.03184368563659008
101.57395659432387,0.03223949646763538
102.32487479131886,0.032637257369866675
103.07579298831385,0.03303696353432678
103.82671118530885,0.033438610198950953
104.57762938230384,0.033842192647772926
105.32854757929883,0.03424770621015006
106.07946577629382,0.03465514626000696
106.83038397328882,0.03506450821509702
107.5813021702838,0.0354757875362812
108.3322203672788,0.035888979726823846
109.0831385642738,0.036304080331704604
109.83405676126878,0.036721084936946306
110.58497495826377,0.03713998916895817
111.33589315525876,0.03756078869389394
112.08681135225376,0.03798347921702447
112.83772954924875,0.03840805648212433
113.58864774624374,0.03883451627087214
114.33956594323872,0.039262854402264076
115.09048414023373,0.03969306673204034
115.84140233722871,0.04012514915212397
116.5923205342237,0.04055909759007205
117.34323873121869,0.04099490800853851
118.09415692821369,0.04143257640474857
118.84507512520868,0.04187209880998425
119.59599332220367,0.04231347128908083
120.34691151919866,0.04275668993993381
121.09782971619366,0.043201750893016214
121.84874791318865,0.04364865031090581
122.59966611018363,0.04409738438782217
123.35058430717864,0.044547949349173145
124.10150250417362,0.04500034145111056
124.85242070116861,0.045454556980094936
125.6033388981636,0.045910592252468956
126.3542570951586,0.04636844361403939
127.10517529215359,0.04682810743966741
127.85609348914858,0.04728958013286692
128.60701168614355,0.04775285812541082
129.35792988313855,0.048217937876945005
130.10884808013353,0.048684815874609606
130.85976627712853,0.04915348863266793
131.61068447412353,0.04962395269214212
132.3616026711185,0.050096204620456004
133.1125208681135,0.05057024101108474
133.8634390651085,0.05104605848321082
134.61435726210348,0.051523653681386755
135.36527545909848,0.05200302327520402
136.1161936560935,0.05248416395896798
136.86711185308846,0.05296707245137899
137.61803005008346,0.05345174549521926
138.36894824707844,0.05393817985704539
139.11986644407344,0.05442637232688659
139.87078464106844,0.05491631971794822
140.6217028380634,0.055408018866320706
141.37262103505842,0.05590146663069375
142.12353923205342,0.05639665989207536
142.8744574290484,0.05689359555351607
143.6253756260434,0.057392270539837996
144.3762938230384,0.057892681797368395
145.12721202003337,0.0583948262936781
145.87813021702837,0.05889870101732446
146.62904841402334,0.05940430297759845
147.37996661101835,0.059911629204276506
148.13088480801335,0.06042067674737617
148.88180300500832,0.06093144267691614
149.63272120200332,0.06144392408268039
150.38363939899833,0.06195811807398598
151.1345575959933,0.062474021779455026
151.8854757929883,0.06299163234679032
152.63639398998328,0.06351094694255463
153.38731218697828,0.06403196275195369
154.13823038397328,0.06455467697862273
154.88914858096825,0.0650790868444164
155.64006677796326,0.0656051895892024
156.39098497495826,0.06613298247065783
157.14190317195323,0.06666246276406944
157.89282136894823,0.0671936277621368
158.64373956594324,0.06772647477477849
159.3946577629382,0.06826100112894151
160.1455759599332,0.06879720416841373
160.89649415692818,0.06933508125363905
161.6474123539232,0.06987462976153574
162.3983305509182,0.07041584708531728
163.14924874791316,0.07095873063431632
163.90016694490816,0.07150327783381101
164.65108514190317,0.07204948612485418
165.40200333889814,0.0725973529641051
166.15292153589314,0.07314687582366382
166.90383973288812,0.07369805219090782
167.65475792988312,0.07425087956833143
168.40567612687812,0.0748053554733873
169.1565943238731,0.07536147743833058
169.9075125208681,0.07591924301006511
170.6584307178631,0.0764786497499921
171.40934891485807,0.07703969523386088
172.16026711185307,0.077602377051622
172.91118530884808,0.07816669280728222
173.66210350584305,0.07873264011876185
174.41302170283805,0.07930021661775409
175.16393989983303,0.07986941994958624
175.91485809682803,0.08044024777308315
176.66577629382303,0.08101269776043232
177.416694490818,0.08158676759705122
178.167612687813,0.08216245498145629
178.918530884808,0.0827397576251338
179.66944908180298,0.0833186732524126
180.42036727879798,0.08389919960033859
181.17128547579298,0.08448133441855096
181.92220367278796,0.08506507546916005
182.67312186978296,0.08565042052662712
183.42404006677793,0.0862373673776455
184.17495826377294,0.08682591382102353
184.92587646076794,0.08741605766756907
185.6767946577629,0.08800779673997551
186.4277128547579,0.08860112887270948
187.17863105175292,0.0891960519118998
187.9295492487479,0.08979256371522817
188.6804674457429,0.0903906621518213
189.43138564273787,0.09099034510214421
190.18230383973287,0.09159161045789536
190.93322203672787,0.09219445612190269
191.68414023372284,0.09279888000802144
192.43505843071785,0.09340488004103319
193.18597662771285,0.09401245415654594
193.93689482470782,0.09462160030089585
194.68781302170282,0.09523231643105022
195.43873121869782,0.09584460051451137
196.1896494156928,0.09645845052922213
196.9405676126878,0.09707386446347246
197.69148580968277,0.09769084031580703
198.44240400667778,0.09830937609493436
199.19332220367278,0.09892946981963666
199.94424040066775,0.09955111951868119
200.69515859766275,0.1001743232307326
201.44607679465776,0.10079907900426618
202.19699499165273,0.10142538489748251
202.94791318864773,0.10205323897822298
203.6988313856427,0.10268263932388631
204.4497495826377,0.10331358402134629
205.2006677796327,0.10394607116687028
205.95158597662768,0.10458009886603896
206.70250417362269,0.10521566523366689
207.4534223706177,0.10585276839372403
208.20434056761266,0.1064914064792583
208.95525876460766,0.10713157763231912
209.70617696160267,0.10777328000388157
210.45709515859764,0.10841651175377184
211.20801335559264,0.10906127105059338
211.95893155258761,0.1097075560716538
212.70984974958262,0.11035536500289299
213.46076794657762,0.11100469603881162
214.2116861435726,0.11165554738240094
214.9626043405676,0.11230791724507316
215.7135225375626,0.11296180384659257
216.46444073455757,0.11361720541500758
217.21535893155257,0.11427412018658376
217.96627712854757,0.11493254640573707
218.71719532554255,0.11559248232496842
219.46811352253755,0.11625392620479891
220.21903171953252,0.11691687631370527
220.96994991652753,0.11758133092805692
221.72086811352253,0.11824728833205284
222.4717863105175,0.11891474681765986
223.2227045075125,0.11958370468455125
223.9736227045075,0.12025416024004613
224.72454090150248,0.12092611179904951
225.47545909849748,0.12159955768399312
226.22637729549245,0.12227449622477671
226.97729549248746,0.12295092575871015
227.72821368948246,0.1236288446304561
228.47913188647743,0.12430825119197329
229.23005008347243,0.12498914380246065
229.98096828046744,0.12567152082830155
230.7318864774624,0.12635538064300922
231.4828046744574,0.12704072162717245
232.23372287145241,0.1277275421684018
232.9846410684474,0.12841584066127668
233.7355592654424,0.12910561550729274
234.48647746243736,0.1297968651148101
235.23739565943237,0.13048958789900164
235.98831385642737,0.1311837822818025
236.73923205342234,0.13187944669185953
237.49015025041734,0.13257657956448163
238.24106844741235,0.1332751793415906
238.99198664440732,0.13397524447167222
239.74290484140232,0.13467677340972814
240.4938230383973,0.13537976461722817
241.2447412353923,0.13608421656206307
241.9956594323873,0.13679012771849786
242.74657762938227,0.13749749656712534
243.49749582637727,0.13820632159482088
244.24841402337228,0.13891660129469646
244.99933222036725,0.13962833416605633
245.75025041736225,0.1403415187143525
246.50116861435725,0.1410561534511407
247.25208681135223,0.14177223689403712
248.00300500834723,0.14248976756667528
248.7539232053422,0.14320874399866343
249.5048414023372,0.14392916472554246
250.2557595993322,0.14465102828874402
251.00667779632718,0.14537433323554938
251.75759599332218,0.14609907811904843
252.5085141903172,0.14682526149809919
253.25943238731216,0.1475528819372876
254.01035058430716,0.14828193800688813
254.76126878130216,0.14901242828282416
255.51218697829714,0.14974435134662917
256.26310517529214,0.15047770578540823
257.0140233722871,0.1512124901917998
257.76494156928214,0.15194870316393805
258.5158597662771,0.1526863433054151
259.2667779632721,0.15342540922524442
260.01769616026706,0.15416589953782386
260.7686143572621,0.15490781286289934
261.51953255425707,0.15565114782552883
262.27045075125204,0.15639590305604667
263.0213689482471,0.15714207719002857
263.77228714524205,0.15788966886825606
264.523205342237,0.15863867673668236
265.27412353923205,0.15938909944639792
266.025041736227,0.1601409356535961
266.775959933222,0.16089418401954014
267.526878130217,0.16164884321052927
268.277796327212,0.16240491189786577
269.028714524207,0.16316238875782244
269.779632721202,0.16392127247161006
270.530550918197,0.16468156172534512
271.28146911519195,0.1654432552100182
272.032387312187,0.16620635162146244
272.78330550918196,0.16697084966032202
273.53422370617693,0.16773674803202152
274.2851419031719,0.16850404544673517
275.03606010016694,0.16927274061935632
275.7869782971619,0.17004283226946737
276.5378964941569,0.17081431912131004
277.2888146911519,0.17158719990375582
278.0397328881469,0.17236147335027635
278.79065108514186,0.17313713819891483
279.5415692821369,0.1739141931922569
280.29248747913186,0.17469263707740218
281.04340567612684,0.1754724686059362
281.79432387312187,0.17625368653390222
282.54524207011684,0.1770362896217733
283.2961602671118,0.17782027663442523
284.04707846410685,0.17860564634110893
284.7979966611018,0.17939239751542332
285.5489148580968,0.18018052893528885
286.2998330550918,0.18097003938292086
287.0507512520868,0.18176092764480287
287.80166944908177,0.182553192511661
288.5525876460768,0.1833468327784379
289.3035058430718,0.18414184724426697
290.05442404006675,0.18493823471244708
290.8053422370617,0.1857359939904174
291.55626043405675,0.1865351238897323
292.3071786310517,0.18733562322603656
293.0580968280467,0.18813749081904096
293.80901502504173,0.1889407254924979
294.5599332220367,0.18974532607417702
295.3108514190317,0.19055129139584154
296.0617696160267,0.19135862029322462
296.8126878130217,0.19216731160600523
297.56360601001666,0.1929773641777856
298.3145242070117,0.1937887768560676
299.06544240400666,0.19460154849222974
299.81636060100163,0.19541567794150483
300.56727879799666,0.19623116406295707
301.31819699499164,0.1970480057194597
302.0691151919866,0.19786620177767306
302.82003338898164,0.19868575110802236
303.5709515859766,0.19950665258467581
304.3218697829716,0.20032890508552326
305.07278797996656,0.20115250749215446
305.8237061769616,0.20197745868983805
306.57462437395657,0.20280375756750008
307.32554257095154,0.20363140301770338
308.07646076794657,0.20446039393662677
308.82737896494154,0.2052907292240442
309.5782971619365,0.20612240778330465
310.32921535893155,0.20695542852131177
311.0801335559265,0.20778979034850345
311.8310517529215,0.20862549217883244
312.5819699499165,0.20946253292974623
313.3328881469115,0.21030091152216734
314.0838063439065,0.21114062688047414
314.8347245409015,0.2119816779324814
315.5856427378965,0.212824063609421
316.33656093489145,0.21366778284592322
317.0874791318865,0.21451283457999773
317.83839732888146,0.2153592177530147
318.58931552587643,0.21620693130968657
319.3402337228714,0.21705597419804956
320.09115191986643,0.2179063453694453
320.8420701168614,0.21875804377850264
321.5929883138564,0.21961106838311986
322.3439065108514,0.22046541814444687
323.0948247078464,0.22132109202686714
323.84574290484136,0.22217808899798058
324.5966611018364,0.22303640802858596
325.34757929883136,0.22389604809266334
326.09849749582634,0.2247570081673573
326.84941569282137,0.22561928723295982
327.60033388981634,0.22648288427289306
328.3512520868113,0.22734779827369306
329.10217028380634,0.22821402822499293
329.8530884808013,0.22908157311950605
330.6040066777963,0.2299504319530101
331.3549248747913,0.23082060372433064
332.1058430717863,0.23169208743532474
332.85676126878127,0.23256488209086532
333.60767946577624,0.23343898669882512
334.3585976627713,0.23431440027006092
335.10951585976625,0.23519112181839757
335.8604340567612,0.23606915036061304
336.61135225375625,0.23694848491642267
337.3622704507512,0.2378291245084636
338.1131886477462,0.23871106816228008
338.86410684474123,0.23959431490630814
339.6150250417362,0.2404788637718604
340.3659432387312,0.2413647137931116
341.1168614357262,0.24225186400708373
341.8677796327212,0.24314031345363107
342.61869782971615,0.24403006117542606
343.3696160267112,0.2449211062179448
344.12053422370616,0.24581344762945234
344.87145242070113,0.246707084460989
345.62237061769616,0.247602015766356
346.37328881469114,0.24849824060210107
347.1242070116861,0.24939575802750533
347.8751252086811,0.2502945671045689
348.6260434056761,0.25119466689799724
349.3769616026711,0.2520960564751877
350.12787979966606,0.25299873490621577
350.8787979966611,0.25390270126382214
351.62971619365607,0.25480795462339867
352.38063439065104,0.25571449406297564
353.13155258764607,0.2566223186632087
353.88247078464104,0.25753142750736535
354.633388981636,0.25844181968131236
355.38430717863105,0.25935349427350285
356.135225375626,0.2602664503749634
356.886143572621,0.2611806870792813
357.637061769616,0.26209620348259266
358.387979966611,0.26301299868356864
359.138898163606,0.2639310717834042
359.889816360601,0.26485042188580527
360.640734557596,0.2657710480969763
361.39165275459095,0.2666929495256086
362.142570951586,0.26761612528286804
362.89348914858095,0.26854057448238283
363.6444073455759,0.26946629624023194
364.3953255425709,0.2703932896749332
365.14624373956593,0.2713215539074315
365.8971619365609,0.272251088061087
366.6480801335559,0.2731818912616638
367.3989983305509,0.2741139626373184
368.1499165275459,0.27504730131858807
368.90083472454086,0.27598190643837955
369.6517529215359,0.2769177771319581
370.40267111853086,0.2778549125369358
371.15358931552583,0.27879331179326083
371.90450751252087,0.2797329740432064
372.65542570951584,0.2806738984313594
373.4063439065108,0.28161608410461
374.15726210350584,0.2825595302121404
374.9081803005008,0.2835042359054144
375.6590984974958,0.28445020033816654
376.4100166944908,0.2853974226663918
377.1609348914858,0.2863459020483344
377.91185308848077,0.287295637644478
378.66277128547574,0.2882466286175351
379.4136894824708,0.2891988741324366
380.16460767946575,0.29015237335632144
380.9155258764607,0.2911071254585268
381.66644407345575,0.29206312961057773
382.4173622704507,0.2930203849861769
383.1682804674457,0.29397889076119504
383.9191986644407,0.2949386461136608
384.6701168614357,0.29589965022375064
385.4210350584307,0.2968619022737794
386.1719532554257,0.29782540144819064
386.9228714524207,0.29879014693354633
387.67378964941565,0.299756137918518
388.4247078464107,0.30072337359387696
389.17562604340566,0.3016918531524842
389.92654424040063,0.30266157578928204
390.67746243739566,0.303632540701284
391.42838063439063,0.3046047470875655
392.1792988313856,0.3055781941492552
392.9302170283806,0.3065528810895252
393.6811352253756,0.30752880711358244
394.4320534223706,0.3085059714286587
395.18297161936556,0.30948437324400296
395.9338898163606,0.3104640117708714
396.68480801335556,0.31144488622251876
397.43572621035054,0.3124269958141897
398.18664440734557,0.3134103397631098
398.93756260434054,0.31439491728847696
399.6884808013355,0.31538072761145264
400.43939899833055,0.31636776995515337
401.1903171953255,0.31735604354464186
401.9412353923205,0.31834554760691897
402.6921535893155,0.3193362813709149
403.4430717863105,0.32032824406748084
404.19398998330547,0.3213214349293806
404.9449081803005,0.32231585319128264
405.6958263772955,0.3233114980897511
406.44674457429045,0.3243083688632385
407.1976627712854,0.32530646475207675
407.94858096828045,0.3263057849984698
408.6994991652754,0.3273063288464847
409.4504173622704,0.3283080955420447
410.20133555926543,0.32931108433292033
410.9522537562604,0.3303152944687219
411.7031719532554,0.3313207252008919
412.4540901502504,0.3323273757826966
413.2050083472454,0.33333524546921883
413.95592654424036,0.33434433351734993
414.7068447412354,0.3353546391857823
415.45776293823036,0.3363661617350014
416.20868113522533,0.33737890042727886
416.95959933222036,0.3383928545266644
417.71051752921534,0.3394080232989783
418.4614357262103,0.3404244060118044
419.21235392320534,0.34144200193448243
419.9632721202003,0.34246081033810055
420.7141903171953,0.3434808304954883
421.4651085141903,0.3445020616812093
422.2160267111853,0.34552450317155364
422.96694490818027,0.34654815424453145
423.71786310517524,0.3475730141798651
424.46878130217027,0.3485990822589824
425.21969949916524,0.3496263577650094
425.9706176961602,0.3506548399827636
426.72153589315525,0.35168452819874696
427.4724540901502,0.3527154217011385
428.2233722871452,0.35374751977978813
428.9742904841402,0.3547808217262096
429.7252086811352,0.355815326833573
430.4761268781302,0.356851034396699
431.2270450751252,0.35788794371205174
431.9779632721202,0.3589260540777317
432.72888146911515,0.35996536479346974
433.4797996661102,0.36100587516062027
434.23071786310516,0.3620475844821542
434.98163606010013,0.3630904920626531
435.73255425709516,0.3641345972083025
436.48347245409013,0.36517989922688493
437.2343906510851,0.36622639742777435
437.9853088480801,0.3672740911219291
438.7362270450751,0.3683229796218858
439.4871452420701,0.36937306224175304
440.23806343906506,0.370424338297205
440.9889816360601,0.3714768071054755
441.73989983305506,0.3725304679853513
442.49081803005004,0.37358532025716634
443.24173622704507,0.37464136324279573
443.99265442404004,0.3756985962656489
444.743572621035,0.37675701865066435
445.49449081803004,0.37781662972430347
446.245409015025,0.3788774288145439
446.99632721202,0.37993941525087443
447.747245409015,0.38100258836428863
448.49816360601,0.3820669474872788
449.24908180300497,0.3831324919538306
450.0,0.3841992210994167


==> carbon_stopping_bethe.csv <==
Energy_MeV,S_hat,S_BB
1.407925943961233,5877.357645265347,82.5589827048366
1.4151943661230562,5900.717642343564,223.5228842241624
1.4225003115373975,5924.003649125704,363.0383037363768
1.4298439739181679,5947.2063583678155,501.1164101650041
1.4372255479793266,5970.316184892129,637.7682959008721
1.4446452294400431,5993.323263155607,773.0049773083135
1.4521032150298898,6016.21744512619,906.8373952178398
1.4595997024940548,6038.988298490552,1039.2764154009228
1.4671348905985866,6061.625105217981,1170.332829072258
1.4747089791356638,6084.1168605056855,1300.0173533380766
1.4823221689288937,6106.452272131415,1428.3406316998626
1.4899746618386356,6128.619760239938,1555.3132345147806
1.4976666607673526,6150.607457590445,1680.945659474375
1.5053983696649937,6172.455507516964,1805.248332060973
1.5131699935344003,6194.308034552037,1928.2316060161309
1.5209817384367401,6216.169991058429,2049.9057638141157
1.5288338114969735,6238.036465808848,2170.281017107975
1.5367264209093439,6259.902382297271,2289.367507184905
1.5446597759428986,6281.762495701753,2407.1753054260603
1.5526340869470356,6303.611389887755,2523.714413763637
1.5606495653570835,6325.4434744592645,2638.994765109946
1.5687064236999064,6347.252981865298,2753.026223816372
1.5768048755995394,6369.033964569812,2865.8185861160896
1.5849451357828503,6390.78029229339,2977.3815805502404
1.5931274200852377,6412.485649335582,3087.7248684272295
1.6013519454563496,6434.143531987058,3196.8580442325297
1.6096189299658374,6455.747246041218,3304.7906360755746
1.617928592809138,6477.289904415356,3411.5321061171194
1.6262811543132856,6498.764424891764,3517.0918509851485
1.6346768359427533,6520.163527989747,3621.4792022164156
1.6431158603053246,6541.479734979794,3724.7034266574524
1.6515984511579973,6562.705366051661,3826.7737268953892
1.6601248334129155,6583.832538648469,3927.6992416702765
1.6686952331433318,6604.853165979372,4027.489046291367
1.6773098775896034,6625.758955723688,4126.152153038287
1.6859689951652168,6646.541408939847,4223.697511577351
1.6946728154628443,6667.191819192794,4320.134009370705
1.7034215692604293,6687.701271913891,4415.470472064215
1.7122154885273086,6708.060644007684,4509.715663900448
1.7210548064303615,6728.260603720229,4602.87828811779
1.7299397573401907,6748.2916107838855,4694.966987337697
1.7388705768373391,6768.143916853885,4785.990343961238
1.7478475017185349,6787.807566252027,4875.956880557499
1.75687077000297,6807.272397033243,4964.875060260189
1.76594062093861,6826.528042390746,5052.753287146416
1.7750572950085404,6845.563932415727,5139.599906616126
1.7842210339373414,6864.36929622755,5225.423205780823
1.7934320806974955,6882.933164490426,5310.231413842667
1.8026906795158328,6901.244372332562,5394.032702463175
1.8119970758800052,6919.291562683572,5476.835186142389
1.8213515165449954,6937.063190045912,5558.646922590258
1.8307542495396578,6954.547524715755,5639.4759130965
1.8402055241732989,6971.732657468514,5719.330102892698
1.8497055910422842,6988.6065047238,5798.217381528217
1.8592547020366832,7005.156814204153,5876.14558321441
1.8688531103469495,7021.371171101387,5953.122487203989
1.878501070470633,7037.237004763729,6029.155818139405
1.888198838219129,7052.741595916238,6104.253246406633
1.8979466707244574,7067.872084426187,6178.422388494562
1.907744826446085,7082.615477624201,6251.670807342567
1.9175935651777765,7096.958659190901,6324.006012691844
1.927493148054482,7111.072777839115,6395.435461428677
1.937443837559261,7125.394509485333,6465.966557934382
1.947445897530244,7139.9470918361985,6535.6066544244995
1.9574995931676267,7154.734925212731,6604.363051290934
1.9676051910407,7169.762517416739,6672.242997437105
1.9777629590949208,7185.034487045286,6739.253690621435
1.9879731666590157,7200.555566928986,6805.402277780848
1.9982360844521212,7216.330607699516,6870.695855375185
2.0085519845909614,7232.364581492123,6935.1414697050295
2.0189211405970653,7248.662585789028,6998.74611725054
2.029343827404016,7265.229847410128,7061.51674498948
2.0398203213647443,7282.071726657531,7123.4602507262925
2.0503509002588522,7299.193721620937,7184.583483407858
2.0609358432999794,7316.601472651194,7244.893243453873
2.0715754311432093,7334.300767009727,7304.396283061265
2.0822699458925045,7352.297543701964,7363.0993065326675
2.093019671108194,7370.597898503322,7421.0089705795
2.1038248918144857,7389.208089186746,7478.131884643606
2.1146858945070246,7408.1345409613095,7534.474611200131
2.125602967160495,7427.383852131874,7590.043666069013
2.1365763992362465,7446.96279999036,7644.845518719643
2.147606481689975,7466.878346949781,7698.886592577606
2.1586935069794393,7487.137646932772,7752.173265322837
2.1698377690722084,7507.748052027029,7804.71186919419
2.181039563453461,7528.717119420736,7856.508691284871
2.1922991871338207,7550.052618631867,7907.569973841121
2.2036169386572273,7571.762539045929,7957.901914555459
2.214993118108854,7593.855097777665,8007.510666863351
2.2264280271230685,7616.338747873056,8056.402340229661
2.237921968891422,7639.222186868895,8104.583000437385
2.2494752481706977,7662.514365728334,8152.0586698823545
2.261088171290983,7686.2244981717095,8198.83532785185
2.272761046163796,7710.362070423298,8244.918910811382
2.284494182290252,7734.93685139571,8290.31531268604
2.2962878907692628,7759.958903335062,8335.030385142662
2.3081424843057903,7785.438592951432,8379.069937864902
2.32005827721914,7811.386603060589,8422.439738834193
2.3320355854512878,7837.813944764592,8465.145514601258
2.3440747265752617,7864.731970200631,8507.192950563174
2.356176019803564,7892.152385889229,8548.587691231554
2.368339785996631,7920.087266714959,8589.335340505198
2.3805663476713397,7948.549070574912,8629.441461935296
2.392856029009566,7977.550653732435,8668.911578996984
2.4052091558667716,8007.047472433462,8707.751175349034
2.4176260557806524,8036.559802984231,8745.965695100056
2.4301070579798147,8065.968720818949,8783.560543070183
2.442652493392509,8095.262920012456,8820.541085048619
2.4552626946554073,8124.430774329046,8856.912648056334
2.467937996122416,8153.460334658802,8892.680520596996
2.4806787338735448,8182.339326789432,8927.849952918088
2.493485245723821,8211.055149538304,8962.426157259453
2.5063578712322387,8239.594873270202,8996.414308108571
2.5192969517107677,8267.945238826853,9029.819542448788
2.5323028302334043,8296.092656895127,9062.646960008628
2.545375851645262,8324.023207841117,9094.901623510983
2.5585163625717215,8351.722642038172,9126.588558914968
2.5717247114276156,8379.17638071715,9157.712755662154
2.5850012484264697,8406.369517367759,9188.279166920694
2.5983463255897905,8433.286819720048,9218.292709821957
2.6117602967563944,8459.912732335491,9247.758265704497
2.62524351759179,8486.23137983712,9276.680680349824
2.638796345597617,8512.226570808361,9305.064764218736
2.652419140121111,8537.881802389991,9332.915292687096
2.666112262364641,8563.180265604691,9360.237006278743
2.6798760753952884,8588.104851438118,9387.034610898085
2.693710944154465,8612.638157705156,9413.312778060463
2.707617235467594,8636.762496729352,9439.07614512074
2.7215953180538395,8660.459903862777,9464.329315501402
2.735645562535874,8683.712146872687,9489.076858919674
2.7497683414497183,8706.500736220294,9513.323311611024
2.7639640292546046,8728.806936255609,9537.073176552
2.7782330023429136,8750.611777350989,9560.330923684427
2.792575639050157,8771.896068994292,9583.100990133933
2.806992319665,8792.640413860741,9605.387780430316
2.8214834264393494,8812.825222880518,9627.19566672499
2.8360493435984937,8832.430731316894,9648.528989006945
2.85069045735128,8851.437015867148,9669.39205531846
2.8654071559003618,8869.82401279588,9689.789141968235
2.880199829452492,8887.5715371074,9709.724493744123
2.8950688702288634,8904.659302760689,9729.20232412413
2.910014672475516,8921.066943927115,9748.226815485312
2.9250376324737837,8936.77403728746,9766.802119313092
2.940138148550802,8951.760125361028,9784.932356408362
2.9553166210900774,8966.004740855658,9802.621617091483
2.9705734525420926,8979.487432023125,9819.873961408673
2.9859090474349825,8992.187789000172,9836.693419334215
3.001323812385264,9004.088846503413,9853.083990972318
3.0168181561086085,9015.706397764763,9869.049646756966
3.032392489430683,9027.422967217424,9884.594327652801
3.0480472252980486,9039.23965882456,9899.721945351444
3.0637827787891,9051.15759255971,9914.436382469496
3.079599567125074,9063.177904697202,9928.741492742984
3.0954980096811195,9075.301748108883,9942.641101222294
3.1114785279974035,9087.530292567355,9956.139004465187
3.127541545790303,9099.8647250559,9969.23897072792
3.1436874889636264,9112.306250085221,9981.944740156421
3.159916785619912,9124.856090017227,9994.260024975632
3.1762298660717843,9137.515485396001,10006.18850967729
3.192627162853352,9150.285695286171,10017.733851207393
3.209109110731684,9163.167997618837,10028.89967915112
3.2256761467183397,9176.163689545321,10039.689595918506
3.2423287100809466,9189.274087798854,10050.107176927006
3.259067242354854,9202.500529064499,10060.155970784166
3.2758921873548426,9215.844370357465,10069.839499468428
3.292803991186882,9229.306989410068,10079.16125850937
3.309803102259973,9242.889785067568,10088.124717166364
3.326889971298023,9256.59417769309,10096.73331860585
3.344065051351803,9270.421609581927,10104.990480078462
3.361328797810966,9284.373545385426,10112.899593094182
3.37868166841611,9298.451472544748,10120.464023596382
3.39612412327092,9312.656901734776,10127.68711213519
3.4136566248543736,9326.991367318416,10134.572174039562
3.4312796380329913,9341.456427811594,10141.122499588151
3.44899363007317,9356.05366635929,10147.341354179425
3.466799070653574,9370.784691222805,10153.231978499893
3.4846964318775826,9385.651136278693,10158.797588692465
3.502686188285808,9400.654661529603,10164.041376522624
3.5207688168686864,9415.796953627407,10168.966509544149
3.538944797079111,9431.079726408938,10173.576131263726
3.557214610845159,9446.50472144469,10177.873361304195
3.5755787425828585,9462.073708600885,10181.861295567254
3.594037679209036,9477.788486615225,10185.543006394519
3.612591910154233,9493.650883686802,10188.921542728065
3.631241927375673,9509.662758080489,10191.999930269669
3.6499882253703095,9525.82599874627,10194.781171639219
3.668831301187944,9542.14252595398,10197.268246531972
3.687771654444393,9558.6142919438,10199.464111874633
3.706809787334743,9575.24328159309,10201.371701980921
3.7259462046466676,9592.031513099926,10202.993928705677
3.7451814137738046,9608.981038683929,10204.333681598222
3.7645159247292113,9626.093945304812,10205.39382805472
3.783950250158896,9643.37235539926,10206.177213469382
3.803484905355396,9660.818427636585,10206.686661385005
3.823120408271455,9678.434357693826,10206.924973642239
3.842857279533744,9696.218582743435,10206.894930528051
3.8626960424566708,9713.944353442992,10206.599290923386
3.8826372230562614,9731.472246626636,10206.040792449452
3.9026813500640944,9748.794719226877,10205.222151613552
3.9228289549413287,9765.904107416978,10204.146063953596
3.9430805718927977,9782.792627470464,10202.815204181976
3.963436737881163,9799.452376768306,10201.232226328288
3.9838979926411584,9815.875334959199,10199.399763881309
4.004464878693906,9832.05336527837,10197.320429929956
4.025137941361284,9847.978216030453,10194.996817303278
4.0459177287804104,9863.641522241827,10192.43149870983
4.066804791918151,9879.034807487888,10189.627026875858
4.087799684585743,9894.149485900602,10186.585934682622
4.108902963453482,9908.976864361764,10183.310735303108
4.130115188065467,9923.50814488711,10179.803922337358
4.151436920854448,9937.734427206558,10176.067969947646
4.172868727156741,9951.64671154563,10172.105332991998
4.194411175227207,9965.235901612969,10167.91844715736
4.216064836254322,9978.492807798804,10163.509729091884
4.237830284375335,9991.408150589006,10158.88157653606
4.259708096691469,10003.972564199146,10154.036368453406
4.281698853283237,10016.176600432913,10148.976465159734
4.303803137225827,10028.010732768807,10143.70420845247
4.326021534604544,10039.465360678976,10138.22192173823
4.3483546345303665,10050.530814183676,10132.531910159976
4.370803029155558,10061.19735864454,10126.63646072365
4.39336731368937,10071.4551997996,10120.537842423302
4.416048086413826,10081.29448904254,10114.238306365867
4.43884594869958,10090.70532894841,10107.740085895428
4.461761505021861,10099.677779047495,10101.045396715808
4.484795362976513,10108.201861848802,10094.15643701299
4.507948133296085,10116.26756911391,10087.075387576779
4.531220429866037,10123.864868381745,10079.80441192157
4.554612869741023,10130.983709744107,10072.345656405843
4.578126073161233,10137.614032871343,10064.701250351904
4.601760663568852,10143.745774287076,10056.87330616374
4.625517267624591,10149.368874890111,10048.863919445146
4.649396515224295,10154.473287721306,10040.675169115968
4.673399039515651,10159.048985972335,10032.309117528941
4.697525476914972,10163.085971232736,10023.767810584353
4.721776467124068,10166.57428197097,10015.05327784513
4.746152653147219,10169.504002244446,10006.16753265027
4.770654681308213,10171.865270632823,9997.112572228536
4.795283201267484,10173.648289388148,9987.890377810281
4.820038866039346,10175.007979024942,9978.502914739307
4.844922332009297,10176.268335558052,9968.952132583849
4.869934258951425,10177.436934003188,9959.239965246863
4.895075310045915,10178.512214951745,9949.368331075277
4.920346151896605,10179.492604503983,9939.339132968948
4.945747454548695,10180.376514333831,9929.154258488603
4.971279891506482,10181.162341760722,9918.815579963424
4.996944139751235,10181.848469828727,9908.324954597552
5.022740879759146,10182.43326739312,9897.68422457616
5.048670795519363,10182.91508921456,9886.895217170542
5.074734574552126,10183.292276061125,9875.959744843005
5.100932907927011,10183.56315481833,9864.879605350703
5.127266490281234,10183.726038607341,9853.656581848822
5.153736019838079,10183.779226911627,9842.29244299299
5.180342198425417,10183.72100571214,9830.788943041609
5.207085731494299,10183.549647631306,9819.14782195681
5.233967328137671,10183.263412085997,9807.370805504963
5.260987701109179,10182.860545449643,9795.459605356908
5.288147566842055,10182.339281223725,9783.415919186853
5.315447645468126,10181.69784021882,9771.241430771379
5.3428886608368975,10180.93443074539,9758.93781008713
5.370471340534749,10180.047248814544,9746.50671340823
5.398196415904235,10179.03447834889,9733.949783403146
5.4260646220634605,10177.894291403765,9721.26864923061
5.45407669792558,10176.624848398958,9708.464926634979
5.482233386218398,10175.224298361163,9695.540218041306
5.510535433504043,10173.690779177337,9682.496112649436
5.538983590198776,10172.022417859129,9669.33418652735
5.567578610592893,10170.217330818608,9656.056002704629
5.596321252870701,10168.273624155452,9642.663111264437
5.625212279130651,10166.189393955747,9629.157049435253
5.654252455405519,10163.962726602651,9615.539341682488
5.683442551682729,10161.59169909903,9601.81149979846
5.712783341924775,10159.074379402251,9587.975022992758
5.742275604089726,10156.40882677134,9574.031397981436
5.771920120151864,10153.593092126624,9559.98209907607
5.801717676122423,10150.62521842205,9545.8285882713
5.831669062070413,10147.5032410303,9531.572315333404
5.861775072143579,10144.225188140894,9517.214717886665
5.892036504589464,10140.78908117142,9502.75722150021
5.922454161776559,10137.192935192003,9488.201239773605
5.953028850215585,10133.434759363165,9473.548174422347
5.9837613805808845,10129.512557387232,9458.79941536303
6.014652567731897,10125.418970596358,9443.956340796893
6.04570323073479,10121.115987670968,9429.020317293998
6.0769141928841535,10116.594397260566,9413.992699876377
6.108286281724836,10111.851574604594,9398.8748321
6.139820329073901,10106.884897210653,9383.668046137725
6.17151717104266,10101.691745824352,9368.373662860207
6.203377648058851,10096.26950542163,9352.992991916839
6.235402604888932,10090.615566223662,9337.527331816547
6.267592890660465,10084.727324734062,9321.977970007145
6.299949358884629,10078.602184798377,9306.346182955467
6.332472867478874,10072.237558685656,9290.633236225525
6.365164278789631,10065.630868191945,9274.840384556996
6.398024459615218,10058.779545765477,9258.96887194343
6.431054281228787,10051.681035653304,9243.019931709134
6.464254619401443,10044.332795069173,9226.994786585708
6.49762635442547,10036.732295382239,9210.894648789352
6.531170371137654,10028.877023326366,9194.720720095387
6.564887558942757,10020.764482229646,9178.474191914454
6.598778811837101,10012.392193263697,9162.156245366976
6.63284502843226,10003.757696712359,9145.768051357001
6.667087111978892,9994.858553259299,9129.310770647025
6.701505970390702,9985.692345294052,9112.785553930184
6.736102516268488,9976.256678235946,9096.193541903816
6.770877666924354,9966.549181875367,9079.535865341404
6.805832344406044,9956.567511731742,9062.813645164695
6.840967475521358,9946.309350427633,9046.027992514923
6.876283991862762,9935.77240907824,9029.180008823783
6.911782829832057,9924.954428695608,9012.270785883655
6.947464930665224,9913.85318160683,8995.301405917917
6.983331240457388,9902.466472885391,8978.272941650352
7.019382710187881,9890.79214179491,8961.186456373709
7.05562029574547,9878.82806324436,8944.043004019266
7.0920449579537115,9866.572149253914,8926.84362922404
7.128657662596405,9854.022350430447,8909.589367398663
7.165459380443214,9841.176657451759,8892.281244795244
7.202451087275412,9828.033441575013,8874.920278573138
7.239633763911735,9814.67816037499,8857.507476866089
7.277008396234403,9801.177556397688,8840.043838847843
7.314575975215263,9787.53087754099,8822.530354797278
7.352337496942043,9773.73738102805,8804.968006164232
7.390293962644795,9759.796333716196,8787.357765633173
7.42844637872241,9745.707012408458,8769.70059718781
7.466795756769316,9731.468704167562,8751.997456174959
7.505343113602316,9717.080706632356,8734.249289367626
7.544089471287516,9702.542328336553,8716.457035027639
7.583035857167447,9687.852889029691,8698.621622968783
7.622183303888305,9673.01172000019,8680.74397461802
7.66153284942732,9658.018164400459,8662.825003078087
7.701085537120277,9642.871577573847,8644.865613187769
7.740842415689199,9627.57132738343,8626.866701583025
7.780804539270127,9612.116794542433,8608.82915675777
7.820972967441094,9596.50737294622,8590.753859123432
7.861348765250197,9580.742470005676,8572.64168106867
7.901933003243851,9564.821506981914,8554.49348701854
7.942726757495177,9548.74391932211,8536.310133493364
7.983731109632519,9532.509156996379,8518.092469167172
8.024947146868127,9516.116684835515,8499.84133492559
8.066375962027006,9499.565982869482,8481.55756392364
8.108018653575852,9482.85654666648,8463.2419816426
8.149876325652208,9465.987887672434,8444.895405947495
8.191950088093737,9448.959533550795,8426.518647142737
8.234241056467633,9431.771028522418,8408.112508029159
8.276750352100207,9414.421933705436,8389.677783958885
8.319479102106635,9396.911827454867,8371.215262891234
8.362428439420814,9379.240305701902,8352.725725447579
8.405599502825424,9361.406000383002,8334.20994496558
8.448993436982114,9343.336607980913,8315.668687554022
8.492611392461843,9324.98695856257,8297.102712146048
8.53645452577541,9306.35631127094,8278.512770553367
8.580523999404097,9287.443979991294,8259.899607518631
8.624820981830496,9268.249334384856,8241.26396076893
8.669346647569505,9248.771800908355,8222.606561067667
8.714102177199448,9229.010863818321,8203.928132267136
8.759088757393389,9208.966066159055,8185.229391359853
8.80430758095061,9188.637010733137,8166.51104852992
8.849759846828206,9168.023361053454,8147.773807204436
8.895446760172895,9147.124842275527,8129.018364104037
8.941369532352978,9125.941242109078,8110.245409292742
8.987529380990436,9104.472411707746,8091.455626228887
9.033927529993242,9082.718266535787,8072.649691813958
9.080565209587785,9060.678787210689,8053.82827644248
9.127443656351504,9038.35402032055,8034.992044050509
9.174564113245681,9015.744079215174,8016.141652164876
9.221927829648383,8992.849144769707,7997.277751950977
9.269536061387587,8969.66946611986,7978.400988261235
9.31739007077451,8946.20536136744,7959.511999682323
9.365491126637028,8922.457218255342,7940.611418583154
9.41384050435336,8898.425494810808,7921.699871161081
9.462439485885868,8874.110719955932,7902.77797748959
9.511289359815041,8849.513494084487,7883.846351563766
9.560391421373685,8824.63448960393,7864.905601347016
9.609746972481231,8799.480668730452,7845.956328816695
9.659357321778277,8774.263445942901,7826.999130009277
9.709223784661297,8749.086356153772,7808.034595066019
9.75934768331749,8723.949674409834,7789.0633082774575
9.809730346759844,8698.853674151951,7770.0858481278765
9.860373110862403,8673.79862720877,7751.102787340013
9.911277318395646,8648.784803790693,7732.114692918315
9.96244431906211,8623.812472483953,7713.12212619329
10.013875469532193,8598.881900244885,7694.125642864269
10.065572133480089,8573.993352394436,7675.125793042867
10.117535681619966,8549.147092612779,7656.123121295411
10.169767491742324,8524.343382934165,7637.118166685721
10.222268948750491,8499.582483741953,7618.111462817042
10.275041444697383,8474.864653763801,7599.103537873834
10.328086378822375,8450.19015006708,7580.094914663911
10.381405157588425,8425.55922805443,7561.086110659083
10.434999194719374,8400.972141459533,7542.077638036532
10.488869911237398,8376.429142343068,7523.070003719567
10.54301873550071,8351.930481088842,7504.063709418078
10.597447103241437,8327.476406400103,7485.059251668549
10.652156457603667,8303.067165296066,7466.057121874209
10.707148249181719,8278.703003108596,7447.05780634476
10.76242393605863,8254.384163479086,7428.061786335234
10.817984983844772,8230.120722655047,7409.069538085812
10.873832865716757,8206.048185010886,7390.08153285995
10.929969062456461,8182.209572291467,7371.098236983554
10.986395062490296,8158.604747065991,7352.120111882893
11.043112361928703,8135.233595328805,7333.147614122793
11.100122464605779,8112.096026824798,7314.1811954444875
11.157426882119168,8089.1919753859875,7295.2213028027845
11.215027133870159,8066.521399279675,7276.268378403872
11.27292474710394,8044.084281568566,7257.32285974193
11.331121256950103,8021.880630483177,7238.3851796358485
11.389618206463375,7999.9104798069,7219.455766266095
11.448417146664482,7978.173889274224,7200.535043210614
11.507519636581309,7956.670944982411,7181.6234294809055
11.566927243290237,7935.401759817124,7162.721339557874
11.626641541957666,7914.366473892479,7143.829183427175
11.686664115881817,7893.565255005908,7124.947366614659
11.746996556534675,7872.998299108425,7106.076290221289
11.807640463604208,7852.6658307907055,7087.216350957819
11.868597445036796,7832.568103785559,7068.367941179354
11.929869117079827,7812.705401487362,7049.53144891989
11.991457104324569,7793.078037488948,7030.707257925969
12.053363039749273,7773.606585422968,7011.895747690929
12.115588564762419,7754.158313347277,6993.097293488019
12.178135329246269,7734.731433876083,6974.312266404166
12.241004991600622,7715.326213604418,6955.541033372913
12.304199218786751,7695.942918435002,6936.783957207138
12.367719686371645,7676.5818135697145,6918.041396632158
12.431568078572392,7657.243163501277,6899.313706317728
12.495746088300857,7637.927232004972,6880.60123691057
12.56025541720859,7618.634282130574,6861.904335065967
12.625097775731897,7599.364576194364,6843.2233434800155
12.690274883137224,7580.118375771294,6824.558600920922
12.75578846756675,7560.895941687285,6805.910442260221
12.821640266084179,7541.6975340116605,6787.279198504062
12.887832024720803,7522.523412049733,6768.665196823928
12.954365498521836,7503.373834335486,6750.068760587677
13.02124245159289,7484.249058624459,6731.490209389411
13.088464657146787,7465.149341886721,6712.92985908026
13.156033897550575,7446.074940300009,6694.388021798217
13.22395196437276,7427.026109243029,6675.865005997845
13.29222065843085,7408.003103288857,6657.361116480055
13.360841789839055,7389.006176198531,6638.876654421513
13.429817178056311,7370.035580914776,6620.411917403833
13.499148651934535,7351.091569555856,6601.967199442382
13.568838049767075,7332.174393409633,6583.542791015395
13.638887219337478,7313.284302927712,6565.138979092434
13.709298017968496,7294.4215477197795,6546.756047162656
13.780072312571301,7275.586376548098,6528.3942752632865
13.851211979694995,7256.77903732214,6510.053940007276
13.922718905576389,7237.999777093377,6491.7353146115065
13.994594986189984,7219.248842050247,6473.438668923962
14.06684212729825,7200.5264775132755,6455.16426945154
14.139462244502186,7181.832927930325,6436.912379386992
14.212457263292054,7163.168436872071,6418.683258636061
14.285829119098501,7144.533247027572,6400.477163844407
14.359579757343816,7125.927600200053,6382.294348424132
14.433711133493535,7107.351737302839,6364.13506258019
14.508225213108314,7088.80589835544,6345.999553336859
14.583123971896004,7070.290322479833,6327.888064563746
14.658409395764048,7051.805247896893,6309.800837001535
14.734083480872167,7033.350911922991,6291.738108288067
14.810148233685243,7014.927550966789,6273.700112983448
14.886605671026535,6996.535400526186,6255.687082595862
14.963457820131186,6978.1746951854275,6237.6992456063235
15.040706718699914,6959.840631972774,6219.736827494087
15.118354414953101,6941.506200106351,6201.800050761021
15.196402967685056,6923.1675645219075,6183.889134956796
15.274854446318617,6904.82497062166,6166.004296702927
15.353710930960046,6886.4786640553875,6148.145749717225
15.432974512454141,6868.128890707684,6130.313704838031
15.512647292439688,6849.775896685154,6112.508370048062
15.592731383405216,6831.419928303598,6094.729950498182
15.673228908744958,6813.061232075179,6076.978648531059
15.75414200281518,6794.700054695558,6059.2546637047335
15.83547281099079,6776.336643031014,6041.558192815686
15.917223489722176,6757.971244105552,6023.889429922206
15.999396206592408,6739.604105087977,6006.24856636707
16.08199314037474,6721.235473278972,5988.635790800602
16.165016481090305,6702.865596098145,5971.05128920319
16.248468430066275,6684.494721071074,5953.495244907632
16.332351199994147,6666.1230958163405,5935.967838621709
16.416667014988445,6647.750968032546,5918.469248450163
16.50141811064572,6629.378585485323,5900.999649916733
16.58660673410377,6611.006195994343,5883.559215985911
16.672235144101247,6592.6340474203225,5866.148117084756
16.758305611037578,6574.262387651998,5848.7665211244075
16.8448204170331,6555.891464593143,5831.414593521237
16.931781855989623,6537.521526149549,5814.092497218338
17.019192233651236,6519.152820216013,5796.800392706626
17.107053867665428,6500.785594663342,5779.538438045322
17.195369087644536,6482.420097325348,5762.306788883232
17.284140235227575,6464.05657598584,5745.10559847904
17.373369664142224,6445.695278365649,5727.935017721957
17.463059740267333,6427.336452109632,5710.795195151803
17.553212841695586,6408.980344773698,5693.686276979498
17.64383135879657,6390.627203811855,5676.608407106842
17.734917694280195,6372.277276563238,5659.5617271464935
17.82647426326034,6353.93081023919,5642.54637644178
17.918503493318912,6335.588051910331,5625.562492086119
18.011007824570257,6317.249248493639,5608.610208942587
18.103989709725777,6298.914646739584,5591.689659663322
18.197451614159014,6280.58449321924,5574.8009747084925
18.291396015971035,6262.259034311433,5557.9442823655545
18.38582540605607,6243.93851618993,5541.119708767963
18.480742288167644,6225.623184810617,5524.327377914139
18.57614917898488,6207.3132858987365,5507.567411685834
18.672048608179274,6189.009064936121,5490.839929866907
18.768443118481777,6170.710767148471,5474.145050161416
18.86533526575018,6152.4186374926685,5457.482888212191
18.962727619036887,6134.1329206441005,5440.853557618555
19.06062276065708,6115.853860984032,5424.257169954471
19.159023286257117,6097.581702587002,5407.693834786417
19.257931804883395,6079.319999612519,5391.163659690957
19.357350939051543,6061.08334012939,5374.6667502724995
19.45728332481591,6042.873583196004,5358.203210180504
19.557731611839486,6024.690920479013,5341.773141127022
19.658698463464177,6006.535542446214,5325.376642903746
19.76018655678137,5988.407638360971,5309.013813399213
19.862198582702973,5970.307396276721,5292.684748615571
19.964737246032723,5952.235003031631,5276.389542685531
20.067805265537903,5934.190644243355,5260.128287889028
20.171405374021443,5916.1745043039155,5243.901074669811
20.275540318394402,5898.186766374711,5227.707991651888
20.380212859748774,5880.22761238164,5211.549125655807
20.485425773430645,5862.297223010359,5195.424561714922
20.591181849113898,5844.395777701622,5179.334383091589
20.697483890874107,5826.523454646792,5163.278671292878
20.804334717262844,5808.680430783449,5147.257506086677
20.91173716138251,5790.866881791104,5131.270965517331
21.019694070961428,5773.082982087055,5115.319125921263
21.128208308429247,5755.328904822378,5099.402061942586
21.237282750992982,5737.60482187799,5083.5198465483645
21.346920290713246,5719.910903860874,5067.672551043981
21.457123834580862,5702.247320100432,5051.860245088228
21.567896304594054,5684.614238644913,5036.082996708505
21.67924063783586,5667.011826258002,5020.340872315703
21.79115978655204,5649.440248415513,5004.633936718922
21.90365671822926,5631.899669302223,4988.9622531404375
22.01673441567392,5614.390251808782,4973.325883230107
22.13039587709116,5596.912157528785,4957.724887080015
22.2446441161643,5579.465546755971,4942.159323238823
22.359482162134874,5562.05057848148,4926.629248726029
22.474913059882894,5544.667410391303,4911.134719046264
22.590939870007496,5527.316198863815,4895.675788203299
22.70756566890824,5509.997098967422,4880.252508714092
22.824793548866616,5492.710264458342,4864.8649316225265
22.94262661812795,5475.455847778515,4849.513106513369
23.061068000983962,5458.234000053592,4834.197081525811
23.180120837855544,5441.044871091085,4818.916903367131
23.299788285375946,5423.888609378624,4803.672617326072
23.420073516474627,5406.765362082304,4788.464267286284
23.54097972046129,5389.675275045188,4773.291895739534
23.662510103110403,5372.618492785911,4758.15554379896
23.784667886746313,5355.595158497393,4743.055251212023
23.907456310328637,5338.605414045676,4727.991056373676
24.03087862953805,5321.649211967511,4712.962996338929
24.154938116862773,5304.722552261802,4697.9711068359975
24.279638061685247,5287.823895446054,4683.0154222786705
24.404981770369293,5270.953400227814,4668.095975779142
24.530972566347916,5254.111224077385,4653.212799160325
24.657613790211332,5237.297523224247,4638.365922968332
24.78490879979559,5220.5124526535765,4623.55537648483
24.912860970271506,5203.756166102885,4608.781187739161
25.04147369423429,5187.028816058753,4594.043383520531
25.170750381793447,5170.33055375369,4579.341989390029
25.300694460663102,5153.661529163113,4564.677029692505
25.431309376253047,5137.021891002409,4550.048527568579
25.562598591760004,5120.411786724131,4535.456504966195
25.69456558825939,5103.831362515311,4520.900982652461
25.82721386479776,5087.280763294851,4506.381980225161
25.9605469384855,5070.760132711057,4491.899516124267
26.094568344590026,5054.269613139277,4477.453607643369
26.22928163662965,5037.809345679627,4463.0442709408735
26.364690386467743,5021.379470154847,4448.6715210514985
26.500798184407344,5004.980125108276,4434.335371897147
26.637608639286523,4988.611447801904,4420.035836298199
26.775125378574,4972.273574214551,4405.772925984277
26.913352048465214,4955.966639040174,4391.5466516053575
27.052292313979198,4939.690775686232,4377.357022742478
27.19194985905565,4923.446116272205,4363.204047918455
27.332328386652534,4907.232791628208,4349.087734608583
27.473431618844433,4891.050931293696,4335.008089251222
27.61526329692115,4874.900663516285,4320.965117258218
27.757827181486828,4858.782115250694,4306.958823025351
27.90112705255982,4842.695412157767,4292.98920994271
28.045166709672834,4826.640678603613,4279.056280404829
28.189949971973604,4810.61803765886,4265.160035821032
28.335480678326302,4794.627611097992,4251.300476625332
28.48176268741322,4778.6695193988035,4237.477602286586
28.628799877837142,4762.743881741958,4223.691411318388
28.776596148224066,4746.850816010653,4209.941901288948
28.92515541732674,4730.990438790362,4196.229068830871
29.07448162412849,4715.162865368706,4182.552909650838
29.224578727947566,4699.36820973543,4168.913418539293
29.375450708542303,4683.606584582447,4155.310589380005
29.527101566216547,4667.878101304009,4141.744415159476
29.67953532192564,4652.182869996982,4128.21488797647
29.8327560173832,4636.520999461195,4114.721999051352
29.986767715168217,4620.892597199906,4101.265738735167
30.141574498832654,4605.29724756758,4087.8460965191343
30.297180473009927,4589.734337127499,4074.4630610435324
30.45358976352363,4574.203970956299,4061.11662010688
30.61080651749684,4558.706257436988,4047.806760674859
30.768834903462263,4543.241303669525,4034.53346888931
30.927679111472678,4527.809215471206,4021.296730076981
31.087343353211914,4512.41009737715,4008.096528758386
31.247831862106736,4497.044052640861,3994.9328486564677
31.409148893438992,4481.711183234903,3981.805672705243
31.571298724458334,4466.411589851674,3968.7149830583744
31.734285654495825,4451.145371904246,3955.660761097755
31.89811400507784,4435.912627527326,3942.6429874418063
32.06278812004055,4420.713453578309,3929.661641953977
32.228312365645294,4405.547945638395,3916.7167037509494
32.394691130694206,4390.4161980138315,3903.808151210989
32.56192882664668,4375.318303737219,3890.9359619820375
32.73002988773616,4360.25435456894,3878.1001129898727
32.898998771087946,4345.22444099863,3865.30058044612
33.068839956837266,4330.228652246779,3852.537339856299
33.23955794824794,4315.267076266417,3839.8103660276765
33.411157271832025,4300.339799744845,3827.119633077182
33.58364247746971,4285.446908105508,3814.46511443916
33.75701813852982,4270.588485509928,3801.8467828731805
33.93128885199137,4255.7646148597105,3789.264610471605
34.106459238565236,4240.975377798654,3776.7185686673133
34.28253394281667,4226.220854714952,3764.2086282411938
34.45951763328858,4211.50112474344,3751.734759329638
34.637415002625254,4196.816265767963,3739.2969314320017
34.81623076769668,4182.166354423814,3726.895113417996
34.99596966972378,4167.551466100238,3714.5292735349162
35.17663647440406,4152.9716749430345,3702.199379415007
35.358235972037846,4138.42705385724,3689.90539808263
35.54077297765552,4123.917674509864,3677.6472959613475
35.72425233114505,4109.443607332735,3665.4250388810988
35.90867889738027,4095.004921525411,3653.2385920851693
36.09405756635,4080.601685058153,3641.0879202371625
36.2803932532877,4066.2339646749897,3628.9729874279865
36.46769089880157,4051.901825896868,3616.8937571826336
36.655955469005875,4037.605333024838,3604.850192466993
36.845191955652396,4023.3445491433513,3592.842255694687
37.03540537626289,4009.119536123612,3580.869908733671
37.22660077426198,3994.930354627009,3568.9331129129073
37.4187832191111,3980.7770641086054,3557.0318290289792
37.61195780644278,3966.6597228207056,3545.1660173526084
37.80612965819567,3952.5783878165057,3533.3356376351408
38.00130392275055,3938.5331149537833,3521.5406491149806
38.197485775066745,3924.5239588986724,3509.781010523939
38.394680416819185,3910.5509731295188,3498.056680093636
38.5928930765366,3896.611773265309,3486.367615561678
38.79212900974001,3882.7037223480306,3474.7137741779534
38.992393499081956,3868.826899195273,3463.0951127107905
39.19369185448682,3854.9813833106464,3451.511587453056
39.39602941329148,3841.16725301884,3439.9631542282827
39.599411540386704,3827.384585467256,3428.4497683966274
39.80384362835965,3813.633456627672,3416.97138486088
40.009331097636746,3799.913941298017,3405.527958072389
40.21587939662723,3786.2261131042255,3394.1194420369507
40.423494001867915,3772.570044502145,3382.7457903206137
40.632180418168254,3758.945806779527,3371.406956055434
40.841944178756165,3745.35347005812,3360.1028919453124
41.052790845425,3731.7931032957868,3348.8335502715713
41.26472600868088,3718.264774288737,3337.598882898618
41.47775528789082,3704.7685496738245,3326.398841279579
41.69188433143195,3691.3044949308915,3315.2333764618334
41.907118816841134,3677.872674385216,3304.1024390924695
42.12346445096556,3664.473151210015,3293.00597942379
42.34092697011392,3651.1059874290213,3281.9439473186967
42.55951214020875,3637.7712439191178,3270.9162922560813
42.77922575693918,3624.468980413057,3259.9229633360947
43.00007364591445,3611.199255502251,3248.963909285493
43.222061662818675,3597.9621266395993,3238.039078462793
43.44519569356597,3584.7576501424114,3227.148418863534
43.66948165445635,3571.5858811953976,3216.2918781253534
43.89492549233288,3558.446873853691,3205.4694035331568
44.121533184739235,3545.3406810459705,3194.680942024121
44.34931074007803,3532.267354577634,3183.926440192733
44.578264197770416,3519.2269451340208,3173.2058442957946
44.80839962841608,3506.2195022837122,3162.5191002572765
45.03972313395407,3493.245074481896,3151.8661536733066
45.272240847824825,3480.303709073774,3141.24694981694
45.50595893513271,3467.395452298038,3130.6614336430216
45.74088359280932,3454.520349290418,3120.1095497929114
45.97702104977807,3441.678444087257,3109.5912425992447
46.21437756711919,3428.869779629173,3099.106456090634
46.452959438235666,3416.094397764771,3088.6551339962443
46.69277298902028,3403.35233925439,3078.2372197504947
46.93382457802329,3390.6436437739294,3067.8526564975446
47.176120596620834,3377.9683499187295,3057.5013870959224
47.41966746918471,3365.3264952074783,3047.1833541228916
47.66447165325249,3352.7181160862006,3036.89849987901
47.910539639698854,3340.143247932285,3026.646766392499
48.157877952907505,3327.6016534246273,3016.428095423649
48.40649315094444,3315.092393504365,3006.2424284690997
48.6563918257317,3302.6154220031704,2996.089706766208
48.90758060322199,3290.1707795636976,2985.969871297298
49.16006614357465,3277.758505767298,2975.8828627938697
49.41385514133215,3265.3786391377175,2965.828621740787
49.66895432559737,3253.0312171448504,2955.807088380484
49.925370460212385,3240.716276208516,2945.818202717027
50.1831103439376,3228.4338517023184,2935.8619045202463
50.44218081063192,3216.1839779575484,2925.93813332973
50.70258872943418,3203.966688267119,2916.0468284589124
50.96434100494522,3191.7820148895635,2906.1879289989847
51.2274445774107,3179.6299890530922,2896.361373822884
51.491906422905494,3167.5106409596674,2886.567101589169
51.7577335535185,3155.4239997891523,2876.805050745947
52.024933017538366,3143.370093703496,2867.0751595346514
52.29351189964073,3131.3489498509557,2857.3773659938884
52.563477321075865,3119.3605943703765,2847.7116079632265
52.8348364398574,3107.40505239551,2838.077823086902
53.10759645095235,3095.48234805937,2828.4759488175505
53.3817645864718,3083.5925044986348,2818.905922419864
53.65734811586246,3071.735543858101,2809.3676809742633
53.934354346099745,3059.911487295157,2799.86116138049
54.21279062188129,3048.1203549843117,2790.386300361186
54.492664325821835,3036.362166121758,2780.9430344654465
54.773982878648695,3024.6369389299816,2771.5313000723368
55.05675373939891,3012.94469066239,2762.1510333943806
55.34098440561679,3001.2854376079918,2752.8021704809985
55.626682413552594,2989.6591950961206,2743.4846472219438
55.91385533836267,2978.065977501169,2734.198399350707
56.20251079431013,2966.5057982473763,2724.9433624478456
56.49265643496656,2954.9786698136554,2715.719471944346
56.78429995341532,2943.4846037384286,2706.5266631249037
57.07744908245533,2932.023610624517,2697.364871131212
57.37211159480594,2920.59570014406,2688.234030965204
57.66829530331337,2909.2008810434527,2679.1340774922555
57.96600806115766,2897.8391611483253,2670.064945444366
58.265257762060756,2886.510547368555,2661.026569423336
58.56605234049615,2875.215045703288,2652.0188839038715
58.86839977189907,2863.952661246011,2643.041823236706
59.17230807287778,2852.7233981896456,2634.095321651637
59.47778530142649,2841.527259831654,2625.179313260602
59.78483955713883,2830.364248579186,2616.293732060665
60.09347898142242,2819.23457569287,2607.4385119370418
60.40371175771511,2808.1414938185394,2598.613586666007
60.71554611170177,2797.086085152572,2589.8188899178735
61.02899031153222,2786.068311239339,2581.054355259865
61.34405266804081,2775.0881329255226,2572.3199161590196
61.66074153496659,2764.145510366778,2563.615505985019
61.979065309174636,2753.2404030343714,2554.9410580130325
62.299032430879066,2742.3727697218083,2546.2965054265123
62.62065138386654,2731.542568551469,2537.6817813199473
62.94393069572137,2720.7497569812285,2529.096818701629
63.26887893805137,2709.9942918110874,2520.541550496394
63.59550472671549,2699.276129189766,2512.0159095482695
63.923816722052074,2688.595224621317,2503.519828623193
64.2538236291083,2677.9515329717287,2495.053240411608
64.58553419787135,2667.345008475501,2486.6160775311505
64.91895722350031,2656.7756047422313,2478.2082725291866
65.25410154655904,2646.243274763191,2469.829757885409
65.59097605325107,2635.747970917875,2461.4804660143946
65.92958967565495,2625.2896449805603,2453.160329268095
66.26995139196096,2614.8682481268515,2444.8692799383916
66.61207022670949,2604.483730940199,2436.607250259506
66.95595525103015,2594.1360434184267,2428.3741724104957
67.30161558288209,2583.82513498024,2420.1699785176725
67.64906038729616,2573.5509544717165,2411.9946006570144
67.99829887661768,2563.3134501727877,2403.8479708565155
68.34934031075056,2553.11256980372,2395.7300210985986
68.7021939974032,2542.9482605315575,2387.6406833224078
69.05686929233507,2532.8204689765707,2379.5798894261447
69.41337559960454,2522.7291412186937,2371.547571269357
69.7717223718187,2512.6742228039257,2363.5436606751978
70.13191911038376,2502.655658750736,2355.56808943269
70.49397536575674,2492.67339355646,2347.6207892989414
70.85790073769914,2482.72737120365,2339.7016920013466
71.2237048755312,2472.8175351664427,2331.8107292397835
71.59139747838786,2462.94382841689,2323.947832688753
71.96098829547567,2453.106193431291,2316.1129339995396
72.33248712633173,2443.3058170127315,2308.3059648023273
72.70590382108323,2433.5444725440843,2300.5268567082767
73.08124828070848,2423.8220918971674,2292.77554131163
73.45853045729986,2414.138589407168,2285.051950191751
73.83776035432744,2404.4938791541676,2277.3560149151635
74.218948026904,2394.8878749694436,2269.6876670375714
74.60210358205212,2385.3204904417344,2262.0468381058554
74.98723717897192,2375.7916389234906,2254.433459660045
75.37435902931017,2366.301233537103,2246.8474632352713
75.76347939743154,2356.8491871810747,2239.2887803637045
76.15460860069051,2347.4354125361956,2231.757342576487
76.54775700970472,2338.0598220716797,2224.2530814056067
76.94293504863037,2328.7223280512626,2216.7759283857877
77.34015319543843,2319.4228425392876,2209.325815056346
77.73942198219216,2310.161277406758,2201.9026729630436
78.14075199532685,2300.937544337358,2194.5064336598853
78.54415387593036,2291.751554833449,2187.137028710933
78.94963832002493,2282.6032202220445,2179.7943896920997
79.35721607885125,2273.4924516607425,2172.4784481929073
79.76689795915338,2264.419160143645,2165.1891358182243
80.17869482346495,2255.383256507248,2157.92638419001
80.59261759039775,2246.384651436292,2150.6901249490256
81.00867723493079,2237.4232554696005,2143.480289756521
81.42688478870156,2228.498979005881,2136.296810295907
81.84725134029816,2219.611732309512,2129.1396182744284
82.26978803555383,2210.76142551628,2122.0086454248026
82.69450607784218,2201.9479686391137,2114.9038235068274
83.12141672837403,2193.1712715737835,2107.825084309005
83.55053130649651,2184.4312441045618,2100.772359650127
83.98186118999288,2175.7277959098765,2093.7455813808433
84.41541781538402,2167.0536815396085,2086.7446813852334
84.8512126782321,2158.400473482871,2079.769591582315
85.28925733344524,2149.768199358697,2072.8202439276074
85.72956339558345,2141.1568997945856,2065.8965704146026
86.17214253916731,2132.5666146773974,2058.998503076283
86.61700649898705,2123.9973831550847,2052.1259739865814
87.0641670704136,2115.4492436384576,2045.278915261836
87.51363610971178,2106.9222338029876,2038.4572590622513
87.96542553435438,2098.4163905906594,2031.6609375933
88.41954732333797,2089.931750211874,2024.889883107165
88.87601351750092,2081.468348147371,2018.1440279041124
89.33483621984256,2073.0262191502147,2011.423304333868
89.79602759584364,2064.6053972478103,2004.7276447970128
90.25959987378955,2056.2059157439567,1998.056981746297
90.72556534509427,2047.8278072209503,1991.4112476880023
91.19393636462591,2039.4711035417224,1984.7903751832469
91.66472535103495,2031.1358358520092,1978.194296849302
92.13794478708307,2022.8220345825716,1971.6229453608696
92.61360721997436,2014.5297294514428,1965.0762534513767
93.0917252616876,2006.2589494662263,1958.5541539142203
93.57231158931123,1998.0097229264118,1952.0565796040244
94.0553789453792,1989.7820774257427,1945.5834634378662
94.54094013820857,1981.5760398546208,1939.1347383965099
95.02900804223962,1973.3916364025276,1932.7103375255988
95.51959559837702,1965.228892560501,1926.310193936849
96.01271581433257,1957.0878355482155,1919.9342408092305
96.50838176497074,1948.972325602075,1913.582411390133
97.006606592655,1940.8858063358475,1907.2546389965082
97.50740350759607,1932.8282314015764,1900.9508570160208
98.01078578820265,1924.7995540261168,1894.670998908154
98.51676678143335,1916.799727016118,1888.4149982053375
99.02535990315013,1908.8287027629908,1882.182788514037
99.53657863847471,1900.886433247853,1875.9743035158394
100.05043654214579,1892.9728700464661,1869.7894769685197
100.56694723887813,1885.0879643341602,1863.628242707115
101.08612442372447,1877.23166689073,1857.4905346449514
101.60798186243827,1869.4039281053276,1851.376286774687
102.13253339183842,1861.604697981338,1845.2854331693406
102.65979292017678,1853.8339261412293,1839.2179079832804
103.18977442750656,1846.0915618313927,1833.173645453243
103.72249196605277,1838.3775539269704,1827.1525798992996
104.25795966058536,1830.6918509366542,1821.154645725833
104.79619170879344,1823.0344010074746,1815.1797774225045
105.33720238166147,1815.4051519295783,1809.2279095651988
105.88100602384817,1807.8040511409702,1803.2989768169507
106.42761705406654,1800.2310457322544,1797.3929139288775
106.97704996546632,1792.6860824513478,1791.5096557410977
107.52931932601787,1785.169107708183,1785.64913718362
108.08443977889907,1777.6801483714003,1779.8112932772428
108.64242604288322,1770.2235451475426,1773.9960591344218
109.20329291272905,1762.8017067437845,1768.2033699601498
109.7670552595736,1755.4145106696626,1762.4331610528093
110.33372803132616,1748.0618347467212,1756.6853678050056
110.90332625306436,1740.743557111045,1750.9599257044197
111.47586502743319,1733.4595562157706,1745.256770334615
112.05135953504502,1726.2097108335815,1739.5758373758574
112.62982503488193,1718.9939000591821,1733.917062605919
113.21127686470082,1711.8120033117423,1728.280381900859
113.79573044143984,1704.663900337333,1722.6657312358143
114.38320126162677,1697.5494712113405,1717.0730466857658
114.97370490179061,1690.4685963408506,1711.5022644262924
115.56725701887427,1683.4211564670245,1705.9533207343256
116.16387335064931,1676.4070326674596,1700.4261519888883
116.7635697161339,1669.4261063585159,1694.920694671822
117.366362016012,1662.4782592976378,1689.436885368507
117.97226623305453,1655.5633735856613,1683.9746607685645
118.58129843254385,1648.681331669087,1678.5339576665606
119.1934747626994,1641.8320163423552,1673.1147129627016
119.80881145510551,1635.0153107500978,1667.7168636634965
120.42732482514246,1628.228983472319,1662.3403468824417
121.04903127241863,1621.4666232639968,1656.985099840672
121.67394728120554,1614.7277710775988,1651.6510598676166
122.30208942087444,1608.0123943582846,1646.3381644016338
122.93347434633638,1601.3204601610798,1641.0463509906501
123.56811879848347,1594.6519351549662,1635.7755572927738
124.20603960463232,1588.0067856269566,1630.525721076914
124.84725367897103,1581.3849774861553,1625.296780223383
125.49177802300719,1574.7864762678164,1620.0886727244897
126.1396297260184,1568.211247137395,1614.901336685132
126.79082596550609,1561.659254894578,1609.7347103233583
127.44538400765056,1555.1304639773145,1604.5887319709548
128.10332120776846,1548.6248384658377,1599.4633400739924
128.7646550107737,1542.1423420866631,1594.3584731933788
129.42940295163964,1535.6829382165904,1589.2740700054032
130.09758265586353,1529.2465898866924,1584.2100693022744
130.7692118399348,1522.8332597862811,1579.166409992632
131.4443083118042,1516.4429102668753,1574.1430311020727
132.12288997135582,1510.0755033461558,1569.1398717736638
132.80497481088221,1503.7310007118977,1564.1568712684293
133.49058091556134,1497.4093637259016,1559.1939689658484
134.1797264639354,1491.1105534279138,1554.2511043643442
134.8724297283939,1484.8345305395205,1549.3282170817524
135.56870907565758,1478.5812554680426,1544.4252468557886
136.26858296726502,1472.3506883104167,1539.5421335445124
136.97206996006292,1466.142788857053,1534.6788171267751
137.6791887066977,1459.957516595689,1529.8352377026679
138.3899579561102,1453.7948307152278,1525.0113354939508
139.10439655403238,1447.6546901095649,1520.2070508444908
139.82252344348768,1441.5370533813903,1515.4223242206754
140.54435766529303,1435.4418788459902,1510.6570962118228
141.2699183585632,1429.3691245350321,1505.9113075306018
141.99922476121907,1423.3187482003227,1501.1848990134185
142.73229621049745,1417.2907073175666,1496.477811620802
143.4691521434632,1411.284959090107,1491.7899864378085
144.2098120975255,1405.3014604526415,1487.121364674375
144.95429571095553,1399.340168074934,1482.4718876657043
145.70262272340662,1393.4010383655118,1477.8414968726233
146.4548129764386,1387.4840274753335,1473.2301338819273
147.21088641404342,1381.5890913014555,1468.6377404067457
147.97086308317344,1375.7161854906835,1464.06425828687
148.73476313427398,1369.8652654431924,1459.509629489094
149.5026068218171,1364.0362863161456,1454.9737961075396
150.27441450483815,1358.2292030272963,1450.456700363974
151.05020664747656,1352.4439702585632,1445.958284608131
151.8300038195179,1346.6805424595975,1441.4784913180083
152.61382669693896,1340.9388738513362,1437.0172631001801
153.4016960624566,1335.218918429528,1432.5745426900767
154.19363280607874,1329.5206299682507,1428.1502729522856
154.9896579256574,1323.843962023414,1423.7443968808243
155.78979252744665,1318.188867936233,1419.3568575994163
156.59405782666144,1312.555300836699,1414.9875983617628
157.40247514804054,1306.9432136470223,1410.6365625517956
158.21506592641126,1301.352559085067,1406.3036936839453
159.0318517072587,1295.7832896677578,1401.988935403383
159.85285414729668,1290.2353577144754,1397.6922314862632
160.67809501504138,1284.7087153504397,1393.4135258399663
161.50759619138944,1279.20331451006,1389.1527625033239
162.3413796701977,1273.7191069402807,1384.909885646849
163.17946755886598,1268.25604420391,1380.684839572951
164.02188207892397,1262.8140776829161,1376.4775687161555
164.86864556662013,1257.3931585817181,1372.2880176433011
165.71978047351345,1251.9932379304598,1368.116131053754
166.57530936706954,1246.6142665882546,1363.961853779596
167.43525493125873,1241.256195246421,1359.8251307858145
168.29963996715682,1235.9189744316984,1355.7059071704948
169.1684873935508,1230.602554509439,1351.604128164988
170.041820247546,1225.306885686785,1347.5197391340946
170.91966168517632,1220.031918015837,1343.452685576228
171.80203498201925,1214.7776013967818,1339.4029131235786
172.68896353381257,1209.5438855810178,1335.3703675422673
173.58047085707412,1204.3307201742646,1331.354994732503
174.4765805897263,1199.1380546396347,1327.3567407287264
175.3773164917224,1193.9658383007093,1323.3755516997494
176.28270244567608,1188.81402034458,1319.411373948895
177.19276245749543,1183.6825498248768,1315.4641539141269
178.1075206570191,1178.5713756647747,1311.5338381681718
179.02700129865622,1173.4804466599833,1307.6203734186433
179.95122876202885,1168.4097114817228,1303.7237065081595
180.8802275526195,1163.3591186796668,1299.8437844144482
181.81402230242023,1158.3286166848798,1295.9805542504546
182.75263777058538,1153.3181538127315,1292.133963264448
183.696098844089,1148.3276782657808,1288.3039588401055
184.64443053838426,1143.3571381366646,1284.4904884966106
185.5976579980661,1138.4064814109452,1280.6934998887418
186.5558064975391,1133.4756559699429,1276.9129408069468
187.51890144168695,1128.5646095935642,1273.1487591774226
188.4869683665457,1123.6732899630892,1269.4009030621894
189.46003293998174,1118.8016446639572,1265.6693206591538
190.43812096237195,1113.9496211885194,1261.9539603021733
191.4212583672871,1109.117166938787,1258.2547704611156
192.40947122218077,1104.3042292291445,1254.5716997419102
193.40278572907977,1099.5107552890527,1250.9046968865962
194.4012282252784,1094.736692265742,1247.2537107733735
195.40482518403795,1089.981987226856,1243.6186904166348
196.41360321528796,1085.2465871631073,1239.9995849670026
197.42758906633125,1080.5304389909056,1236.396343711371
198.44680962255424,1075.8334895549501,1232.808916072914
199.47129190813928,1071.1556856308264,1229.237251611128
200.5010630867805,1066.4969739275703,1225.6813000218367
201.53615046240535,1061.8573010902148,1222.1410111372122
202.57658147989764,1057.2366137023132,1218.6163349257815
203.6223837258257,1052.6348582884605,1215.1072214924359
204.67358492917302,1048.0519813167716,1211.6136210784307
205.73021296207463,1043.4879292013625,1208.1354840613853
206.79229584055557,1038.9426483047866,1204.6727609552752
207.85986172527308,1034.416084940484,1201.225402410422
208.93293892226444,1029.9081853751911,1197.793359213481
210.01155588369707,1025.4188958313273,1194.376582287421
211.09574120862206,1020.9481624893778,1190.975022691506
212.18552364373386,1016.495931490251,1187.5886316212645
213.2809320841318,1012.0621489376092,1184.2173604084644
214.38199557408564,1007.6467609001908,1180.8611605210797
215.48874330780689,1003.2497134141212,1177.5199835632484
216.6012046302223,998.8709524851711,1174.1937812752371
217.71940903775126,994.5104240910356,1170.8825055333941
218.8433861790891,990.1680741835839,1167.5861083501024
219.9731658559927,985.8438486910575,1164.3045418737258
221.10877802406992,981.5376935203112,1161.0377583885581
222.25025279357524,977.2495545589685,1157.7857103147574
223.39762043020735,972.979377677609,1154.5483502082868
224.5509113559111,968.72710873192,1151.3256307608542
225.71015614968536,964.4926935648168,1148.1175047998317
226.87538554839324,960.2760780085655,1144.923925288189
228.04663044757623,956.0772078868777,1141.7448453244203
229.22392190227492,951.8960290169872,1138.5802181424572
230.40729112785164,947.7324872117017,1135.429997111589
231.59676950081732,943.5865282814548,1132.2941357363773
232.79238855966508,939.4580980363186,1129.172587656566
233.99418000570532,935.3471422880131,1126.0653066469836
235.20217570390673,931.2536068518979,1122.9722466174542
236.41640768374035,927.1774375489246,1119.893361612693
237.63690814003022,923.1185802076083,1116.8286058122044
238.86370943380615,919.0769806659389,1113.777933530178
240.09684409316125,915.0525847733146,1110.741299215377
241.3363448141157,911.0453383924282,1107.7186574510274
242.582244461483,907.0551874011405,1104.709962954702
243.83457606974056,903.0820776943715,1101.715170578205
245.09337284390722,899.1259551859091,1098.7342353074434
246.35866816042275,895.1867658102516,1095.7671122623117
247.63049556803225,891.2644555244382,1092.8137566965602
248.90888878867693,887.3589703097871,1089.874123997663
250.19388171838776,883.4702561737444,1086.9481696866849
251.48550842818327,879.5982591515717,1084.0358494181498
252.78380316497447,875.74292530813,1081.1371189798995
254.0888003524722,871.9042007395973,1078.251934292947
255.400534592099,868.0820315751627,1075.380251411339
256.7190406639082,864.276363978734,1072.5220265220037
258.0443535275052,860.4871441505966,1069.6772159446023
259.37650832297373,856.7143183290754,1066.845776131376
260.71554037180914,852.957832792192,1064.027663666987
262.06148517785397,849.2176338592363,1061.2228352683658
263.4143784282388,845.4936678924605,1058.4312477845453
264.77425599432996,841.7858812985799,1055.652858196498
266.1411539326794,838.0942205304051,1052.8876236169701
267.5151084859815,834.4186320883837,1050.1355012903107
268.8961560840329,830.7590625221475,1047.3964485923034
270.2843333446999,827.1154584320227,1044.670423029989
271.67967707488873,823.4877664705665,1041.9573822414873
273.0822242715205,819.8759333440446,1039.257283995824
274.49201212251387,816.279905813897,1036.5700861927405
275.90907800777035,812.6996306982484,1033.895746862514
277.3334595001644,809.1350548733046,1031.234224165774
278.7651943665413,805.5861252748193,1028.585476393303
280.204320568718,802.052788899482,1025.949461965855
281.6508762644885,798.5349928063603,1023.3261394339552
283.1048998086373,795.0326841182397,1020.7154674777069
284.56642975395573,791.5458100230286,1018.1174049065876
286.03550485226316,788.0743177751017,1015.5319106592545
287.51216405543613,784.6181546966471,1012.958943803337
288.9964465164404,781.1772681789906,1010.3984635352294
290.4883915903682,777.7516056838788,1007.8504291798871
291.9880388354834,774.3411147448501,1005.3148001906114
293.4954280142695,770.9457429684312,1002.7915361488415
295.01059909448315,767.5654380354705,1000.2805967639366
296.53359225021546,764.2001477023426,997.7819418729595
298.0644478629565,760.8498198022359,995.2955314404562
299.60320652266495,757.5144022463311,992.8213255582391
301.14990902884625,754.1938430250525,990.3592844451573
302.704596391633,750.8880902092346,987.9093684468751
304.2673098328732,747.5970919513176,985.4715380356424
305.8380907872217,744.3207964865385,983.0457538100671
307.41698090324087,741.05915213402,980.63197649488
309.004022044504,737.8121072980124,978.2301669407025
310.5992562907041,734.5796104689383,975.8402861238121
312.2027259387719,731.3616102245264,973.462295145902
313.81447350399594,728.1580552309525,971.0961552338407
315.43454172114923,724.9688942438872,968.7418277394356
317.0629735456242,721.7940761095679,966.3992741391825
318.69981215457045,718.6335497659269,964.0684560340205
320.345100948039,715.4872642435324,961.7493351490905
321.9988835501345,712.3551686667284,959.4418733334783
323.66120381017146,709.2372122545959,957.1460325599672
325.3321058038354,706.1333443219906,954.8617749247843
327.0116338343539,703.0435142805347,952.589062647344
328.6998324336698,699.9676716396114,950.3278580699908
330.3967463636216,696.9057660073095,948.0781236577427
332.1024206171316,693.857747091433,945.839821998029
333.81690041939845,690.8235647004208,943.6129158004278
335.54023122909484,687.8031687442808,941.3973678964035
337.2724587395752,684.7965092355346,939.1931412390378
339.0136288800859,681.8035362901236,937.0001989027656
340.76378781698224,678.8242001283036,934.8185040831044
342.52298195495445,675.8584510755386,932.648020096382
344.2912579382568,672.9062395634106,930.4887103794657
346.06866265194515,669.9675161304314,928.3405384894863
347.85524322311824,667.042231422949,926.2034681035656
349.65104702217,664.1303361959647,924.0774630185344
351.456121664044,661.2317813139863,921.9624871506559
353.2705150094951,658.346517751818,919.8585045353447
355.0942751663605,655.474496595436,917.7654793268846
356.92745049083413,652.6156690427243,915.6833757981428
358.77008958874814,649.7699864043002,913.6121583402886
360.6222413168633,646.9374001042969,911.5517914625021
362.48395478416364,644.1178616811122,909.5022397916887
364.3552793531574,641.3113227881989,907.4634680721883
366.2362646411879,638.5177351947776,905.4354411654836
368.1269605217484,635.7370507866057,903.4181240499056
370.0274171258028,632.9692215667052,901.4114818203443
371.93768484311767,630.2141996560669,899.4154796879482
373.85781432359676,627.4719372943642,897.4300829798286
375.7878564786229,624.7423868406636,895.4552571387625
377.7278624824105,622.0255007740931,893.4909677228908
379.67788377336075,619.3212316945672,891.5371804054175
381.63797205542465,616.629532323401,889.5938609743081
383.6081792994764,613.9503555040299,887.660975331985
385.5885577446896,611.2836542025799,885.7384894950212
387.57915989992193,608.6293815086397,883.8263695938359
389.58003854510923,605.9874906357576,881.9245818723856
391.59124673266393,603.3579349221731,880.0330926878532
393.61283778888065,600.7406678313658,878.1518685103413
395.64486531535215,598.1356429526977,876.280875922558
397.68738319038937,595.542814002023,874.420081619505
399.7404455704505,592.9621348222313,872.5694524081621
401.8041068915755,590.3935593838837,870.7289552071745
403.8784218708316,587.8370417857685,868.8985570465346
405.96344550776325,585.2925362554746,867.0782250672654
408.059233085849,582.7599971498855,865.2679265211007
410.1658401739695,580.2393789558681,863.4676287701653
412.2833226278803,577.7306362906686,861.6772992866554
414.41173659169095,575.2337239025661,859.8969056525165
416.55113849935645,572.7485966713027,858.1264155591178
418.7015850761724,570.2752096086773,856.3657968069298
420.8631333402775,567.8135178590293,854.6150173051998
423.03584060416813,565.3634766997255,852.8740450716246
425.21976447621654,562.9250415417092,851.1428482320205
427.41496286219717,560.4981679299259,849.4213950200019
429.62149396682446,558.0828115438899,847.7096537766438
431.83941629529494,555.6789281980738,846.0075929501572
434.06878865483696,553.286473842438,844.315181095555
436.30967015627283,550.9054045628784,842.6323868743209
438.56212021558457,548.5356765817013,840.9591790540745
440.82619855548813,546.1772462580135,839.2955265082412
443.1019652070195,543.8300700882711,837.6413982157123
445.389480511125,541.4941047066038,835.9967632605103
447.68880512026004,539.1693068853467,834.3615908314542
449.99999999999983,536.8556335354012,832.7358502218224


==> carbon_stopping_bk.csv <==
Energy_MeV,S_hat,S_BK
0.20000000000000004,2631.163488390205,119064.81054928667
0.20103250063584643,2632.1387934955665,118657.93249040018
0.202070331559508,2633.1310355633314,118252.4448486658
0.2031135202886124,2634.1404516078496,117848.34287263574
0.20416209448284736,2635.1672821801994,117445.62182709925
0.20521608194469373,2636.211771431555,117044.27699302715
0.20627551062016278,2637.274167177938,116644.30366751645
0.20734040859953706,2638.3547209664102,116245.69716373536
0.20841080411811544,2639.4536881427207,115848.45281086832
0.20948672555696157,2640.571327920476,115452.56595406115
0.21056820144365626,2641.707903451838,115058.03195436687
0.2116552604530543,2642.863681899823,114664.8461886908
0.21274793140804438,2644.0389345122253,114273.00404973688
0.21384624328031349,2645.233936697211,113882.50094595339
0.21495022519111492,2646.44896810063,113493.33230147928
0.21605990641204068,2647.6843126850936,113105.4935560905
0.2171753163657974,2648.940258810869,112718.98016514655
0.2182964846269866,2650.217099318621,112333.78759953725
0.21942344092288857,2651.5151316140723,111949.91134562975
0.220556215134251,2652.8346577546317,111567.34690521538
0.221694837296081,2654.1759845380366,111186.0897954573
0.22283933759844132,2655.539423593059,110806.13554883774
0.22398974638725125,2656.9252914723575,110427.4797131056
0.22514609416509085,2658.333909747504,110050.11785122448
0.2263084115920098,2659.765605106277,109674.04554132061
0.22747672948634048,2661.220709452249,109299.25837663091
0.228651078825515,2662.699560006768,108925.7519654515
0.2298314907468866,2664.2024994133762,108553.5219310862
0.23101799654855504,2665.7298758447478,108182.56391179525
0.23221062769019674,2667.28204311221,107812.87356074418
0.23340941579389884,2668.8593607779244,107444.44654595279
0.2346143926449976,2670.4621942698054,107077.27855024462
0.23582559019292096,2672.090914999257,106711.36527119616
0.23704304055203618,2673.7459004817965,106346.70242108646
0.23826677600250093,2675.4275344606713,105983.28572684694
0.23949682899111918,2677.1362070335326,105621.11093001137
0.24073323213220182,2678.8723147822707,105260.17378666581
0.2419760182084311,2680.6362609061034,104900.470067399
0.2432252201717301,2682.4284553580005,104541.99555725278
0.24448087114413605,2684.2493149845645,104184.7460556727
0.24574300441867905,2686.0992636694523,103828.7173764588
0.2470116534602645,2687.978732480447,103473.9053477165
0.24828685190656052,2689.888159820307,103120.30581180778
0.24956863356888964,2691.8279915814696,102767.91462530247
0.2508570324331256,2693.798681304772,102416.72765892965
0.25215208266059436,2695.8006903422684,102066.74079752927
0.25345381858897964,2697.8344880242994,101717.949940004
0.25476227473323376,2699.9005518309277,101370.350999271
0.25607748578649253,2701.9993675678797,101023.93990221426
0.257399486620995,2704.1314295471343,100678.71258963677
0.25872831228900856,2706.2972407722937,100334.6650162128
0.2600639980237579,2708.4973131289053,99991.79315044079
0.2614065792403594,2710.7321675798644,99650.09297459584
0.26275609153675994,2713.002334366076,99309.56048468288
0.264112570694681,2715.3083532125374,98970.1916903895
0.2654760526805674,2717.6507735400132,98631.9826150394
0.26684657364654085,2720.030154682474,98294.92929554559
0.2682241699313583,2722.447066110499,97959.02778236422
0.2696088780613758,2724.9020876608224,97624.27413944804
0.27100073475151687,2727.3958097722248,97290.66444420039
0.2723997769062458,2729.928833727975,96958.19478742931
0.2738060416205464,2732.5017719050456,96626.86127330156
0.27521956618090543,2735.115248030305,96296.66001929708
0.2766403880663012,2737.769897443941,95967.58715616354
0.27806854494919747,2740.4663673703285,95639.63882787088
0.2795040746965421,2743.205317196613,95312.81119156616
0.28094701537077127,2745.98741875925,94987.10041752862
0.2823974052308187,2748.8133566387787,94662.50268912468
0.28385528273312965,2751.6838284631035,94339.01420276331
0.2853206865326812,2754.599545219565,94016.63116785143
0.2867936554840069,2757.56123157612,93695.34980674942
0.2882742286422267,2760.5696262119163,93375.16635472703
0.2897624452640828,2763.6254821576044,93056.07705991907
0.2912583448089807,2766.729567145717,92738.07818328151
0.2927619669400349,2769.8826639714634,92421.16599854782
0.2942733515251211,2773.085570864305,92105.33679218501
0.29579253863793287,2776.339101870693,91790.58686335039
0.2973195685590443,2779.644087248351,91476.91252384809
0.2988544817769782,2783.0013738725293,91164.3100980858
0.30039731898927957,2786.4118256546394,90852.77592303176
0.3019481211035945,2789.8763239737236,90542.30634817186
0.303506929238755,2793.3957681212146,90232.8977354667
0.30507378472586905,2796.9710757594744,89924.54645930929
0.30664872910941665,2800.6031833946017,89617.24890648223
0.30823180414835155,2804.2930468640366,89311.0014761155
0.3098230518172078,2808.0416418395107,89005.80057964433
0.3114225143072135,2811.8499643458936,88701.64264076704
0.313030234027409,2815.7190312965445,88398.52409540319
0.3146462536057712,2819.649881045772,88096.44139165185
0.31627061589034444,2823.6435739590447,87795.39098974987
0.317903363950376,2827.701193001634,87495.36936203053
0.3195445410774584,2831.8238443463706,87196.3729928821
0.32119419078667705,2836.012658001259,86898.3983787067
0.3228523568177641,2840.2687884576953,86601.44202787928
0.3245190831362584,2844.593415360108,86305.50046070656
0.3261944139346708,2848.987744197813,86010.57020938647
0.32787839363365623,2853.453007019995,85716.64781796727
0.3295710668831915,2857.9904631746767,85423.72984230732
0.33127247856375885,2862.6014000726614,85131.81285003446
0.3329826737875364,2867.287133977401,84840.893420506
0.3347016978995937,2872.0490108218582,84550.96814476851
0.3364295964790947,2876.8884070534154,84262.03362551794
0.33816641534050584,2881.806730507983,83974.08647705974
0.3399122005348107,2886.8054213144715,83687.1233252693
0.3416669983507314,2891.885952830888,83401.1408075523
0.3434308553159557,2897.0498326133325,83116.13557280537
0.3452038181983707,2902.298603419266,82832.10428137681
0.3469859340073028,2907.633844246465,82549.04360502743
0.34877724999476434,2913.0571714091616,82266.95022689158
0.35057781365670615,2918.570239652916,81985.82084143831
0.35238767273427707,2924.174743309877,81705.65215443255
0.35420687521509,2929.8724174961285,81426.44088289661
0.3560354693344937,2935.6650393529385,81148.18375507162
0.35787350357685244,2941.5544293337875,80870.87751037926
0.3597210266768308,2947.542452539167,80594.5188993835
0.3615780876206866,2953.631020101222,80319.10468375261
0.363444735647569,2959.8220906204315,80044.63163622106
0.36532102025082475,2966.117671656614,79771.09654055188
0.36720699117930994,2972.5198212766754,79498.49619149884
0.36910269843870935,2979.030649661628,79226.82739476897
0.37100819229286236,2985.6523207755627,78956.08696698508
0.37292352326509537,2992.3870540993466,78686.2717356485
0.3748487421395619,2999.2371264320313,78417.37853910186
0.37678389996258843,3006.2048737630475,78149.40422649209
0.3787290480440288,3013.2926932184687,77882.34565773341
0.38068423795862355,3020.5030450847753,77616.19970347072
0.38264952154736853,3027.838454913749,77350.96324504269
0.38462495091888843,3035.295837629384,77086.63317444541
0.38661057845081914,3042.795317533153,76823.20639429586
0.38860645679119626,3050.309730622227,76560.67981779564
0.3906126388598509,3057.8382710706405,76299.05036869488
0.3926291778498131,3065.380106478413,76038.31498125603
0.394656127228722,3072.9343773187275,75778.47060021815
0.3966935407402437,3080.500196380476,75519.51418076083
0.398741472405496,3088.076648206482,75261.4426884688
0.40079997652448107,3095.662788527756,75004.25309929623
0.4028691076775248,3103.2576436941317,74747.94239953122
0.40494892072672445,3110.860210101681,74492.50758576067
0.40703947081740277,3118.4694536173124,74237.94566483494
0.40914081337957053,3126.0843090010126,73984.25365383286
0.41125300412939614,3133.703679326191,73731.4285800267
0.41337609907068285,3141.3264353986215,73479.46748084742
0.4155101544963538,3148.9514151745375,73228.36740384989
0.4176552269899444,3156.5774231784117,72978.12540667833
0.4198113734271029,3164.203229921046,72728.7385570318
0.42197865097709814,3171.8275713185785,72480.20393262988
0.4241571171043354,3179.449148113078,72232.51862117846
0.42634682956988046,3187.0666252954384,71985.67972033542
0.42854784643299043,3194.678631531283,71739.6843376769
0.43076022605265385,3202.2837585906777,71494.52959066318
0.43298402708913736,3209.8805607824493,71250.21260660506
0.43521930850554175,3217.4675543939657,71006.73052263007
0.4374661295693648,3225.0432171372677,70764.08048564901
0.43972454985407294,3232.605987602493,70522.25965232252
0.441994629240681,3240.1542647195574,70281.26518902768
0.44427642791933947,3247.6864072291182,70041.09427182487
0.446570006390931,3255.20073316388,69801.74408642469
0.44887542546867376,3262.695519341346,69563.21182815498
0.451192746279735,3270.169000869183,69325.49470192786
0.4535220302668505,3277.619370664364,69088.58992220715
0.4558633391899549,3285.044778987375,68852.49471297553
0.4582167351278184,3292.4433329927374,68617.20630770223
0.4605822804796931,3299.8130962972054,68382.7219493104
0.4629600379669675,3307.1520885670266,68149.03889014496
0.4653500706348293,3314.458285125673,67916.15439194029
0.4677524418539375,3321.7296165835455,67684.06572578824
0.470167215322102,3328.9639684911776,67452.7701721061
0.47259445506597303,3336.1591810174964,67222.26502060473
0.4750342254427385,3343.313048654769,66992.54757025682
0.47748659114183073,3350.423319951919,66763.61512926525
0.4799516171866411,3357.487697277888,66535.46501503147
0.48242936893624466,3364.5499349934016,66308.09455412421
0.484919912087133,3371.6592051116654,66081.50108224798
0.4874233126749557,3378.815822037785,65855.68194421205
0.48993963707627197,3386.020082309299,65630.63449389912
0.49246895201031,3393.272282742639,65406.35609423447
0.4950113245407363,3400.5727203691717,65182.844117155015
0.4975668220774338,3407.9216923687795,64960.09594357846
0.5001355123782889,3415.3194960008605,64738.10896337271
0.5027174635509887,3422.766428532692,64516.8805753252
0.5053127440548261,3430.2627871650748,64296.40818711244
0.5079214227025156,3437.8088689551737,64076.68921526963
0.5105435686620173,3445.4049707364798,63857.72108516044
0.5131792514583715,3453.0513890357875,63639.501230946735
0.5158285409755413,3460.748419987133,63422.02709555863
0.5184915074582662,3468.4963592425665,63205.29613066445
0.5211682215139243,3476.29550187969,62989.30579664091
0.5238587541144046,3484.146142305865,62774.053562543246
0.5265631765979888,3492.0485741589773,62559.53690607577
0.5292815606712424,3500.0030902046674,62345.753313562134
0.5320139784109167,3508.0099822299358,62132.70027991589
0.5347605022658588,3516.0695409329996,61920.37530861125
0.5375212050589341,3524.182055809301,61708.77591165371
0.5402961599889555,3532.3478150335586,61497.899609550965
0.5430854406326253,3540.567105337746,61287.74393128384
0.5458891209464859,3548.8402118848926,61078.30641427731
0.5487072752688803,3557.1674181385574,60869.5846043717
0.5515399783219237,3565.5490057279007,60661.57605579382
0.5543873052134841,3573.9852543081806,60454.27833112848
0.5572493314391747,3582.4764414165925,60247.68900128971
0.5601261328843543,3591.0228423232807,60041.80564549253
0.5630177858261408,3599.624729877421,59836.62585122439
0.5659243669354325,3608.2823743482145,59632.14721421695
0.5688459532789415,3616.9960432606676,59428.36733841804
0.5717826223212373,3625.766001226012,59225.28383596337
0.5747344519268003,3634.5925097666122,59022.89432714871
0.5777015203620867,3643.4758271352207,58821.19644040195
0.580683906297603,3652.416208128416,58620.1878122553
0.5836816888099934,3661.413903894092,58419.8660873176
0.5866949473841345,3670.4691617328,58220.22891824673
0.5897237619152444,3679.5822248928216,58021.27396572211
0.5927682127110006,3688.753332358781,57822.99889841729
0.5958283804936688,3697.9827186336333,57625.40139297259
0.5989043464022441,3707.270613513859,57428.479133967914
0.6019961919946015,3716.601843507034,57232.22981389562
0.6051039992496593,3725.9216476635524,57036.65113313346
0.6082278505695516,3735.223323834249,56841.74079991767
0.6113678287818144,3744.5047317096473,56647.49653031605
0.6145240171415808,3753.763676503972,56453.916048201274
0.6176964993337886,3762.997908279443,56260.99708522417
0.6208853594753998,3772.205121290051,56068.73738078713
0.6240906821176302,3781.3829533466255,55877.13468201771
0.6273125522481915,3790.528985205065,55686.186743742124
0.6305510552935449,3799.6407399796713,55495.89132845897
0.633806277121166,3808.7156825836187,55306.24620631306
0.6370783040418212,3817.751219198626,55117.24915506919
0.640367222811857,3826.7446967760043,54928.89796008621
0.6436731206354992,3835.6934025712862,54741.19041429102
0.6469960851671661,3844.59456371476,54554.1243181527
0.6503362045137923,3853.4453468202473,54367.697479656745
0.6536935672371645,3862.2428576345756,54181.907714279376
0.6570682623562699,3870.984140730237,53996.75284496197
0.6604603793496565,3879.6661792438026,53812.23070208553
0.6638700081578061,3888.2858946627175,53628.3391234452
0.6672972391855175,3896.8401466631744,53445.07595422508
0.6707421633043055,3905.3257330018137,53262.439046972824
0.6742048718548088,3913.7393894640486,53080.42626157456
0.6776854566492132,3922.077789871894,52899.03546522974
0.681184009973684,3930.337546154188,52718.264532426285
0.6847006245908152,3938.515208482187,52538.111344915524
0.6882353937420875,3946.607265473511,52358.573791687435
0.6917884111503411,3954.610144467482,52179.64976894597
0.6953597710222605,3962.520211874943,52001.337180084316
0.6989495680508729,3970.333773605618,51823.63393566032
0.7025578974180585,3978.0470755761517,51646.5379533721
0.7061848547970738,3985.656304301954,51470.04715803355
0.7098305363550892,3993.1575875759854,51294.15948155008
0.7134950387557383,4000.5469952375997,51118.87286289436
0.7171784591616812,4007.820540034605,50944.185248082154
0.72088089523718,4014.980315934688,50770.09459014831
0.7246024451506896,4022.171943016961,50596.598849122674
0.7283432075774595,4029.459744269861,50423.695992006295
0.7321032817021501,4036.8453337715696,50251.38399274756
0.7358827672214636,4044.33036017587,50079.66083221839
0.7396817643467865,4051.916507640172,49908.52449819069
0.7435003738068469,4059.6054967836617,49737.97298531267
0.7473386968503849,4067.3990856767537,49568.004295085455
0.7511968352488381,4075.299070863031,49398.616435839554
0.7550748912990394,4083.3072884149233,49229.80742271157
0.7589729678259289,4091.425615024428,49061.57527762099
0.7628911681852814,4099.655969130265,48893.918029246925
0.7668295962664459,4108.000312082853,48726.83371300505
0.7707883564951008,4116.46064934864,48560.320371024565
0.7747675538360218,4125.039031755308,48394.37605212531
0.778767293795866,4133.73755677952,48228.99881179483
0.7827876824259692,4142.558369878882,48064.1867121656
0.7868288263251569,4151.503665869928,47899.93782199238
0.7908908326425719,4160.575690353972,47736.250216629516
0.7949738090805146,4169.7767411928,47573.12197800838
0.7990778638972992,4179.10917003624,47410.55119461498
0.8032031059101229,4188.575383903742,47248.53596146749
0.8073496444979529,4198.177846822216,47087.074380093916
0.8115175896044253,4207.919081522503,46926.16455850993
0.8157070517407611,4217.801671196881,46765.80461119659
0.8199181419886947,4227.82826132026,46605.99265907835
0.8241509720034212,4238.001561537718,46446.72682950097
0.8284056540165563,4248.3243476212465,46288.005256209624
0.8326823008391105,4258.799463498672,46129.82607932696
0.8369810258644826,4269.429823357882,45972.18744533141
0.8413019430714649,4280.220068663904,45815.087507035365
0.8456451670272656,4291.1995675812195,45658.524423563584
0.8500108128905459,4302.381460922755,45502.49636033166
0.8543989964144749,4313.7701573138165,45347.001489024406
0.8588098339497975,4325.370190667438,45192.03798757458
0.8632434424479191,4337.186224694666,45037.60404014139
0.8676999394640076,4349.223057611456,44883.69783708934
0.8721794431601099,4361.485627052195,44730.31757496694
0.876682072308285,4373.9790152005635,44577.461456485595
0.8812079462937521,4386.708454148978,44425.12769049858
0.8857571851180581,4399.67933149863,44273.31449198
0.8903299094022579,4412.89719621279,44122.0200820039
0.8949262403901124,4426.367764736826,43971.242687723454
0.8995462999513044,4440.096927399264,43820.98054235009
0.9041902105846694,4454.090755109007,43671.2318851329
0.9088580954214435,4468.355506364862,43521.99496133792
0.9135500782285273,4482.897634594468,43373.26802222767
0.9182662834117697,4497.72379584086,43225.049325040534
0.9230068360192648,4512.840856815964,43077.337132970424
0.9277718617446671,4528.255903341705,42930.12971514643
0.9325614869305259,4543.976249200588,42783.4253466125
0.937375838571634,4560.009445419163,42637.222308307246
0.9422150443183955,4576.363290009247,42491.51888704378
0.9470792324802094,4593.04583819345,42346.31337548969
0.9519685320288731,4610.065413143357,42201.60407214697
0.9568830726020012,4627.4306172605575,42057.38928133214
0.9618229845064623,4645.09987671012,41913.66731315633
0.9667883987218353,4662.528622062206,41770.43648350551
0.9717794469038814,4679.551000572694,41627.69511402073
0.9767962613880352,4696.1473103566195,41485.44153207846
0.9818389751929129,4712.297614164498,41343.67407077104
0.9869077220238401,4727.98176439032,41202.391068887046
0.9920026362763967,4743.179429936004,41061.590870891916
0.9971238530399804,4757.870124943,40921.27182690851
1.0022715081013873,4772.033239393068,40781.432292697784
1.0074457379484145,4785.648071570831,40642.07062963952
1.012646679773477,4798.693862370636,40503.18520471315
1.0178744714772463,4811.149831419554,40364.774390478546
1.0231292516723067,4822.995214977046,40226.836565057056
1.0284111596868302,4834.20930555998,40089.37011211243
1.0337203355682714,4844.771493229293,39952.37342083186
1.0390569200870794,4854.661308461816,39815.844885907194
1.0444210547404318,4863.858466517662,39679.78290751603
1.0498128817559864,4872.342913200105,39544.18589130303
1.0552325440956505,4880.094871891355,39409.052248361215
1.0606801854593733,4887.094891733946,39274.38039521337
1.0661559502889555,4893.32389681387,39140.168753793434
1.0716599837718797,4898.763236188184,39006.415751428016
1.0771924318451578,4903.394734586672,38873.119820818094
1.082753441199203,4907.388026895515,38740.27940002047
1.0883431592817185,4911.8863337256635,38607.89293242954
1.0939617343016057,4917.098485523394,38475.95886675913
1.0996093152328958,4923.039737259541,38344.47565702417
1.1052860518186989,4929.726230098516,38213.441762522714
1.110992094575174,4937.175039092196,38082.8556478178
1.1167275947955198,4945.404224391213,37952.7157827195
1.1224927045539879,4954.43288626526,37823.02064226695
1.1282875767099123,4964.281224252606,37693.768706710565
1.1341123649117655,4974.970600790605,37564.958461494105
1.1399672236012288,4986.523609714223,37436.58839723706
1.1458523080172904,4998.964150048836,37308.657009716844
1.1517677742003603,5012.317505567172,37181.16279985126
1.1577137789964067,5026.610430629109,37054.10427368088
1.1636904800611163,5041.871242877576,36927.47994235158
1.1696980358640736,5058.129923424806,36801.28832209704
1.1757366056929637,5075.418225231665,36675.5279342214
1.181806349657793,5093.769790459607,36550.197305081914
1.1879074286951379,5113.220277661234,36425.29496607174
1.1940400045724102,5133.807499772696,36300.81945360258
1.2002042398921453,5155.570963580773,36176.769309087744
1.2064002980963162,5177.950375107034,36053.14307892485
1.2126283434706648,5200.427792708609,35929.93931447894
1.2188885411490593,5223.000491206347,35807.15657206543
1.2251810571178707,5245.6656015866065,35684.793412933235
1.2315060582203765,5268.420106662067,35562.84840324786
1.237863712161183,5291.260836668543,35441.320114074624
1.244254187510671,5314.184464801056,35320.207121361964
1.2506776537094675,5337.1875026927755,35199.508005924654
1.2571342810729371,5360.266295840816,35079.22135342725
1.263624240795698,5383.417018983331,34959.34575436749
1.2701477049561603,5406.63567143278,34839.87980405976
1.2767048465210906,5429.918072370681,34720.82210261869
1.283295839350197,5453.25985610969,34602.17125494266
1.2899208582007375,5476.656467329315,34483.92587069757
1.2965800787321566,5500.103156292169,34366.08456430042
1.30327367751074,5523.594974048135,34248.6459549032
1.310001832014299,5547.126767634478,34131.60866637659
1.3167647206368724,5570.693175280512,34014.97132729393
1.3235625226934609,5594.288621626042,33898.732570915105
1.3303954184247786,5617.907312963469,33782.89103517051
1.3372635890020321,5641.543232514118,33667.44536264517
1.3441672165317262,5665.190135750062,33552.39420056273
1.3511064840604907,5688.841545773355,33437.73620076968
1.3580815755799343,5712.490748765434,33323.470019719505
1.365092676031522,5736.1307895201,33209.59431845701
1.372139971311481,5759.754467074335,33096.10776260255
1.3792236482757279,5783.354330451938,32983.009022336446
1.3863438947448237,5806.9226745357955,32870.29677238338
1.3935008995089526,5830.451536085417,32757.969691996903
1.4006948523329301,5853.932689917148,32646.026464943883
1.407925943961233,5877.357645265347,32534.46577948917
1.4151943661230562,5900.717642343564,32423.286328380156
1.4225003115373975,5924.003649125704,32312.486808831494
1.4298439739181679,5947.2063583678155,32202.065922509828
1.4372255479793266,5970.316184892129,32092.02237551856
1.4446452294400431,5993.323263155607,31982.354878382714
1.4521032150298898,6016.21744512619,31873.062146033808
1.4595997024940548,6038.988298490552,31764.1428977948
1.4671348905985866,6061.625105217981,31655.595857365097
1.4747089791356638,6084.1168605056855,31547.419752805567
1.4823221689288937,6106.452272131415,31439.613316523653
1.4899746618386356,6128.619760239938,31332.175285258523
1.4976666607673526,6150.607457590445,31225.10440006629
1.5053983696649937,6172.455507516964,31118.39940630519
1.5131699935344003,6194.308034552037,31012.059053620953
1.5209817384367401,6216.169991058429,30906.082095932114
1.5288338114969735,6238.036465808848,30800.46729141542
1.5367264209093439,6259.902382297271,30695.213402491285
1.5446597759428986,6281.762495701753,30590.31919580925
1.5526340869470356,6303.611389887755,30485.783442233616
1.5606495653570835,6325.4434744592645,30381.604916828946
1.5687064236999064,6347.252981865298,30277.782398845775
1.5768048755995394,6369.033964569812,30174.314671706263
1.5849451357828503,6390.78029229339,30071.200522989984
1.5931274200852377,6412.485649335582,29968.438744419676
1.6013519454563496,6434.143531987058,29866.028131847106
1.6096189299658374,6455.747246041218,29763.967485238965
1.617928592809138,6477.289904415356,29662.255608662785
1.6262811543132856,6498.764424891764,29560.891310272942
1.6346768359427533,6520.163527989747,29459.87340229667
1.6431158603053246,6541.479734979794,29359.20070102019
1.6515984511579973,6562.705366051661,29258.87202677478
1.6601248334129155,6583.832538648469,29158.88620392299
1.6686952331433318,6604.853165979372,29059.242060844845
1.6773098775896034,6625.758955723688,28959.93842992414
1.6859689951652168,6646.541408939847,28860.974147534736
1.6946728154628443,6667.191819192794,28762.348054026927
1.7034215692604293,6687.701271913891,28664.05899371388
1.7122154885273086,6708.060644007684,28566.105814858034
1.7210548064303615,6728.260603720229,28468.487369657676
1.7299397573401907,6748.2916107838855,28371.202514233446
1.7388705768373391,6768.143916853885,28274.250108614913
1.7478475017185349,6787.807566252027,28177.62901672729
1.75687077000297,6807.272397033243,28081.338106378047
1.76594062093861,6826.528042390746,27985.376249243698
1.7750572950085404,6845.563932415727,27889.742320856538
1.7842210339373414,6864.36929622755,27794.435200591495
1.7934320806974955,6882.933164490426,27699.453771652985
1.8026906795158328,6901.244372332562,27604.79692106184
1.8119970758800052,6919.291562683572,27510.463539642238
1.8213515165449954,6937.063190045912,27416.45252200874
1.8307542495396578,6954.547524715755,27322.762766553315
1.8402055241732989,6971.732657468514,27229.393175432437
1.8497055910422842,6988.6065047238,27136.342654554213
1.8592547020366832,7005.156814204153,27043.610113565588
1.8688531103469495,7021.371171101387,26951.194465839544
1.878501070470633,7037.237004763729,26859.094628462368
1.888198838219129,7052.741595916238,26767.309522220967
1.8979466707244574,7067.872084426187,26675.83807159024
1.907744826446085,7082.615477624201,26584.679204720447
1.9175935651777765,7096.958659190901,26493.831853424657
1.927493148054482,7111.072777839115,26403.29495316624
1.937443837559261,7125.394509485333,26313.067443046406
1.947445897530244,7139.9470918361985,26223.148265791722
1.9574995931676267,7154.734925212731,26133.536367741774
1.9676051910407,7169.762517416739,26044.230698836807
1.9777629590949208,7185.034487045286,25955.230212605416
1.9879731666590157,7200.555566928986,25866.53386615227
1.9982360844521212,7216.330607699516,25778.140620145918
2.0085519845909614,7232.364581492123,25690.0494388066
2.0189211405970653,7248.662585789028,25602.2592898941
2.029343827404016,7265.229847410128,25514.769144695663
2.0398203213647443,7282.071726657531,25427.57797801393
2.0503509002588522,7299.193721620937,25340.684768154944
2.0609358432999794,7316.601472651194,25254.08849691615
2.0715754311432093,7334.300767009727,25167.78814957447
2.0822699458925045,7352.297543701964,25081.782714874465
2.093019671108194,7370.597898503322,24996.071185016386
2.1038248918144857,7389.208089186746,24910.65255564445
2.1146858945070246,7408.1345409613095,24825.52582583505
2.125602967160495,7427.383852131874,24740.68999808499
2.1365763992362465,7446.96279999036,24656.144078299836
2.147606481689975,7466.878346949781,24571.88707578227
2.1586935069794393,7487.137646932772,24487.918003220446
2.1698377690722084,7507.748052027029,24404.235876676445
2.181039563453461,7528.717119420736,24320.83971557475
2.1922991871338207,7550.052618631867,24237.728542690744
2.2036169386572273,7571.762539045929,24154.901384139255
2.214993118108854,7593.855097777665,24072.35726936317
2.2264280271230685,7616.338747873056,23990.09523112201
2.237921968891422,7639.222186868895,23908.11430548067
2.2494752481706977,7662.514365728334,23826.41353179805
2.261088171290983,7686.2244981717095,23744.991952715853
2.272761046163796,7710.362070423298,23663.84861414734
2.284494182290252,7734.93685139571,23582.982565266146
2.2962878907692628,7759.958903335062,23502.39285849515
2.3081424843057903,7785.438592951432,23422.0785494954
2.32005827721914,7811.386603060589,23342.038697154967
2.3320355854512878,7837.813944764592,23262.272363578
2.3440747265752617,7864.731970200631,23182.778614073704
2.356176019803564,7892.152385889229,23103.556517145364
2.368339785996631,7920.087266714959,23024.605144479458
2.3805663476713397,7948.549070574912,22945.923570934803
2.392856029009566,7977.550653732435,22867.51087453165
2.4052091558667716,8007.047472433462,22789.366136440927
2.4176260557806524,8036.559802984231,22711.488440973455
2.4301070579798147,8065.968720818949,22633.87687556923
2.442652493392509,8095.262920012456,22556.53053078674
2.4552626946554073,8124.430774329046,22479.448500292245
2.467937996122416,8153.460334658802,22402.629880849243
2.4806787338735448,8182.339326789432,22326.073772307842
2.493485245723821,8211.055149538304,22249.77927759419
2.5063578712322387,8239.594873270202,22173.74550270002
2.5192969517107677,8267.945238826853,22097.97155667214
2.5323028302334043,8296.092656895127,22022.45655160197
2.545375851645262,8324.023207841117,21947.19960261519
2.5585163625717215,8351.722642038172,21872.19982786133
2.5717247114276156,8379.17638071715,21797.456348503467
2.5850012484264697,8406.369517367759,21722.968288707903
2.5983463255897905,8433.286819720048,21648.73477563391
2.6117602967563944,8459.912732335491,21574.7549394235
2.62524351759179,8486.23137983712,21501.02791319126
2.638796345597617,8512.226570808361,21427.55283301412
2.652419140121111,8537.881802389991,21354.32883792133
2.666112262364641,8563.180265604691,21281.355069884292
2.6798760753952884,8588.104851438118,21208.630673806532
2.693710944154465,8612.638157705156,21136.154797513696
2.707617235467594,8636.762496729352,21063.92659174356
2.7215953180538395,8660.459903862777,20991.94521013602
2.735645562535874,8683.712146872687,20920.209809223288
2.7497683414497183,8706.500736220294,20848.71954841989
2.7639640292546046,8728.806936255609,20777.473590012894
2.7782330023429136,8750.611777350989,20706.471099152084
2.792575639050157,8771.896068994292,20635.711243840127
2.806992319665,8792.640413860741,20565.193194922886
2.8214834264393494,8812.825222880518,20494.91612607968
2.8360493435984937,8832.430731316894,20424.879213813565
2.85069045735128,8851.437015867148,20355.081637441755
2.8654071559003618,8869.82401279588,20285.522579085973
2.880199829452492,8887.5715371074,20216.201223662818
2.8950688702288634,8904.659302760689,20147.11675887431
2.910014672475516,8921.066943927115,20078.26837519828
2.9250376324737837,8936.77403728746,20009.655265878948
2.940138148550802,8951.760125361028,19941.27662691745
2.9553166210900774,8966.004740855658,19873.131657062386
2.9705734525420926,8979.487432023125,19805.219557800494
2.9859090474349825,8992.187789000172,19737.539533347233
3.001323812385264,9004.088846503413,19670.090790637474
3.0168181561086085,9015.706397764763,19602.872539316246
3.032392489430683,9027.422967217424,19535.883991729428
3.0480472252980486,9039.23965882456,19469.124362914525
3.0637827787891,9051.15759255971,19402.592870591492
3.079599567125074,9063.177904697202,19336.288735153565
3.0954980096811195,9075.301748108883,19270.211179658087
3.1114785279974035,9087.530292567355,19204.35942981747
3.127541545790303,9099.8647250559,19138.73271399005
3.1436874889636264,9112.306250085221,19073.33026317111
3.159916785619912,9124.856090017227,19008.151310983823
3.1762298660717843,9137.515485396001,18943.19509367028
3.192627162853352,9150.285695286171,18878.460850082578
3.209109110731684,9163.167997618837,18813.94782167385
3.2256761467183397,9176.163689545321,18749.65525248938
3.2423287100809466,9189.274087798854,18685.582389157807
3.259067242354854,9202.500529064499,18621.728480882215
3.2758921873548426,9215.844370357465,18558.092779431394
3.292803991186882,9229.306989410068,18494.674539131043
3.309803102259973,9242.889785067568,18431.473016855027
3.326889971298023,9256.59417769309,18368.487472016717
3.344065051351803,9270.421609581927,18305.717166560247
3.361328797810966,9284.373545385426,18243.161364951906
3.37868166841611,9298.451472544748,18180.819334171512
3.39612412327092,9312.656901734776,18118.690343703824
3.4136566248543736,9326.991367318416,18056.77366552996
3.4312796380329913,9341.456427811594,17995.0685741189
3.44899363007317,9356.05366635929,17933.57434641897
3.466799070653574,9370.784691222805,17872.290261849346
3.4846964318775826,9385.651136278693,17811.215602291664
3.502686188285808,9400.654661529603,17750.34965208155
3.5207688168686864,9415.796953627407,17689.69169800026
3.538944797079111,9431.079726408938,17629.241029266333
3.557214610845159,9446.50472144469,17568.996937527223
3.5755787425828585,9462.073708600885,17508.95871685105
3.594037679209036,9477.788486615225,17449.125663718303
3.612591910154233,9493.650883686802,17389.49707701357
3.631241927375673,9509.662758080489,17330.072258017368
3.6499882253703095,9525.82599874627,17270.850510397937
3.668831301187944,9542.14252595398,17211.83114020307
3.687771654444393,9558.6142919438,17153.013455851997
3.706809787334743,9575.24328159309,17094.39676812727
3.7259462046466676,9592.031513099926,17035.98039016669
3.7451814137738046,9608.981038683929,16977.76363745527
3.7645159247292113,9626.093945304812,16919.745827817198
3.783950250158896,9643.37235539926,16861.926281407843
3.803484905355396,9660.818427636585,16804.304320705804
3.823120408271455,9678.434357693826,16746.879270504956
3.842857279533744,9696.218582743435,16689.650457906548
3.8626960424566708,9713.944353442992,16632.617212311317
3.8826372230562614,9731.472246626636,16575.77886541161
3.9026813500640944,9748.794719226877,16519.134751183592
3.9228289549413287,9765.904107416978,16462.684205879414
3.9430805718927977,9782.792627470464,16406.426568019422
3.963436737881163,9799.452376768306,16350.361178384446
3.9838979926411584,9815.875334959199,16294.487380008055
4.004464878693906,9832.05336527837,16238.804518168832
4.025137941361284,9847.978216030453,16183.311940382766
4.0459177287804104,9863.641522241827,16128.008996395527
4.066804791918151,9879.034807487888,16072.89503817492
4.087799684585743,9894.149485900602,16017.969419903251
4.108902963453482,9908.976864361764,15963.231497969748
4.130115188065467,9923.50814488711,15908.680630963065
4.151436920854448,9937.734427206558,15854.316179663727
4.172868727156741,9951.64671154563,15800.137507036647
4.194411175227207,9965.235901612969,15746.143978223681
4.216064836254322,9978.492807798804,15692.334960536165
4.237830284375335,9991.408150589006,15638.709823447512
4.259708096691469,10003.972564199146,15585.267938585817
4.281698853283237,10016.176600432913,15532.008679726521
4.303803137225827,10028.010732768807,15478.931422785017
4.326021534604544,10039.465360678976,15426.0355458094
4.3483546345303665,10050.530814183676,15373.320428973133
4.370803029155558,10061.19735864454,15320.785454567813
4.39336731368937,10071.4551997996,15268.430006995917
4.416048086413826,10081.29448904254,15216.253472763581
4.43884594869958,10090.70532894841,15164.255240473438
4.461761505021861,10099.677779047495,15112.43470081744
4.484795362976513,10108.201861848802,15060.791246569697
4.507948133296085,10116.26756911391,15009.324272579403
4.531220429866037,10123.864868381745,14958.033175763716
4.554612869741023,10130.983709744107,14906.917355100686
4.578126073161233,10137.614032871343,14855.976211622237
4.601760663568852,10143.745774287076,14805.209148407142
4.625517267624591,10149.368874890111,14754.615570574008
4.649396515224295,10154.473287721306,14704.194885274326
4.673399039515651,10159.048985972335,14653.946501685514
4.697525476914972,10163.085971232736,14603.869831004002
4.721776467124068,10166.57428197097,14553.964286438339
4.746152653147219,10169.504002244446,14504.229283202274
4.770654681308213,10171.865270632823,14454.66423850797
4.795283201267484,10173.648289388148,14405.268571559123
4.820038866039346,10175.007979024942,14356.041703544164
4.844922332009297,10176.268335558052,14306.98305762952
4.869934258951425,10177.436934003188,14258.09205895279
4.895075310045915,10178.512214951745,14209.368134616047
4.920346151896605,10179.492604503983,14160.810713679126
4.945747454548695,10180.376514333831,14112.419227152917
4.971279891506482,10181.162341760722,14064.193107992713
4.996944139751235,10181.848469828727,14016.131791091564
5.022740879759146,10182.43326739312,13968.234713273623
5.048670795519363,10182.91508921456,13920.501313287608
5.074734574552126,10183.292276061125,13872.931031800175
5.100932907927011,10183.56315481833,13825.523311389374
5.127266490281234,10183.726038607341,13778.277596538133
5.153736019838079,10183.779226911627,13731.193333627742
5.180342198425417,10183.72100571214,13684.269970931342
5.207085731494299,10183.549647631306,13637.5069586075
5.233967328137671,10183.263412085997,13590.903748693752
5.260987701109179,10182.860545449643,13544.459795100149
5.288147566842055,10182.339281223725,13498.174553602912
5.315447645468126,10181.69784021882,13452.047481838006
5.3428886608368975,10180.93443074539,13406.078039294829
5.370471340534749,10180.047248814544,13360.265687309848
5.398196415904235,10179.03447834889,13314.609889060284
5.4260646220634605,10177.894291403765,13269.11010955784
5.45407669792558,10176.624848398958,13223.765815642446
5.482233386218398,10175.224298361163,13178.57647597595
5.510535433504043,10173.690779177337,13133.541561035961
5.538983590198776,10172.022417859129,13088.660543109618
5.567578610592893,10170.217330818608,13043.932896287377
5.596321252870701,10168.273624155452,12999.358096456908
5.625212279130651,10166.189393955747,12954.935621296894
5.654252455405519,10163.962726602651,12910.664950270957
5.683442551682729,10161.59169909903,12866.545564621527
5.712783341924775,10159.074379402251,12822.576947363774
5.742275604089726,10156.40882677134,12778.758583279561
5.771920120151864,10153.593092126624,12735.089958911392
5.801717676122423,10150.62521842205,12691.570562556393
5.831669062070413,10147.5032410303,12648.199884260335
5.861775072143579,10144.225188140894,12604.977415811638
5.892036504589464,10140.78908117142,12561.902650735428
5.922454161776559,10137.192935192003,12518.975084287598
5.953028850215585,10133.434759363165,12476.194213448898
5.9837613805808845,10129.512557387232,12433.559536919023
6.014652567731897,10125.418970596358,12391.070555110775
6.04570323073479,10121.115987670968,12348.726770144163
6.0769141928841535,10116.594397260566,12306.527685840603
6.108286281724836,10111.851574604594,12264.472807717106
6.139820329073901,10106.884897210653,12222.561642980443
6.17151717104266,10101.691745824352,12180.793700521423
6.203377648058851,10096.26950542163,12139.168490909104
6.235402604888932,10090.615566223662,12097.685526385061
6.267592890660465,10084.727324734062,12056.344320857694
6.299949358884629,10078.602184798377,12015.144389896504
6.332472867478874,10072.237558685656,11974.085250726423
6.365164278789631,10065.630868191945,11933.166422222175
6.398024459615218,10058.779545765477,11892.387424902612
6.431054281228787,10051.681035653304,11851.747780925116
6.464254619401443,10044.332795069173,11811.247014079994
6.49762635442547,10036.732295382239,11770.884649784886
6.531170371137654,10028.877023326366,11730.660215079224
6.564887558942757,10020.764482229646,11690.57323861868
6.598778811837101,10012.392193263697,11650.623250669629
6.63284502843226,10003.757696712359,11610.809783103672
6.667087111978892,9994.858553259299,11571.132369392139
6.701505970390702,9985.692345294052,11531.5905446006
6.736102516268488,9976.256678235946,11492.18384538346
6.770877666924354,9966.549181875367,11452.911809978503
6.805832344406044,9956.567511731742,11413.773978201465
6.840967475521358,9946.309350427633,11374.769891440688
6.876283991862762,9935.77240907824,11335.8990926517
6.911782829832057,9924.954428695608,11297.161126351888
6.947464930665224,9913.85318160683,11258.555538615154
6.983331240457388,9902.466472885391,11220.081877066583
7.019382710187881,9890.79214179491,11181.739690877163
7.05562029574547,9878.82806324436,11143.528530758489
7.0920449579537115,9866.572149253914,11105.447948957499
7.128657662596405,9854.022350430447,11067.497499251229
7.165459380443214,9841.176657451759,11029.67673694159
7.202451087275412,9828.033441575013,10991.985218850148
7.239633763911735,9814.67816037499,10954.422503312933
7.277008396234403,9801.177556397688,10916.988150175273
7.314575975215263,9787.53087754099,10879.681720786617
7.352337496942043,9773.73738102805,10842.502777995422
7.390293962644795,9759.796333716196,10805.450886143995
7.42844637872241,9745.707012408458,10768.52561106343
7.466795756769316,9731.468704167562,10731.726520068485
7.505343113602316,9717.080706632356,10695.053181952526
7.544089471287516,9702.542328336553,10658.505166982479
7.583035857167447,9687.852889029691,10622.08204689379
7.622183303888305,9673.01172000019,10585.783394885399
7.66153284942732,9658.018164400459,10549.60878561475
7.701085537120277,9642.871577573847,10513.557795192806
7.740842415689199,9627.57132738343,10477.63000117907
7.780804539270127,9612.116794542433,10441.82498257665
7.820972967441094,9596.50737294622,10406.142319827315
7.861348765250197,9580.742470005676,10370.581594806585
7.901933003243851,9564.821506981914,10335.142390818837
7.942726757495177,9548.74391932211,10299.824292592395
7.983731109632519,9532.509156996379,10264.626886274702
8.024947146868127,9516.116684835515,10229.54975942745
8.066375962027006,9499.565982869482,10194.592501021732
8.108018653575852,9482.85654666648,10159.754701433263
8.149876325652208,9465.987887672434,10125.035952437556
8.191950088093737,9448.959533550795,10090.435847205132
8.234241056467633,9431.771028522418,10055.953980296767
8.276750352100207,9414.421933705436,10021.589947658751
8.319479102106635,9396.911827454867,9987.343346618114
8.362428439420814,9379.240305701902,9953.21377587796
8.405599502825424,9361.406000383002,9919.200835512718
8.448993436982114,9343.336607980913,9885.304126963481
8.492611392461843,9324.98695856257,9851.52325303334
8.53645452577541,9306.35631127094,9817.857817882705
8.580523999404097,9287.443979991294,9784.307427024689
8.624820981830496,9268.249334384856,9750.871687320483
8.669346647569505,9248.771800908355,9717.550206974734
8.714102177199448,9229.010863818321,9684.342595530965
8.759088757393389,9208.966066159055,9651.248463867018
8.80430758095061,9188.637010733137,9618.26742419044
8.849759846828206,9168.023361053454,9585.39909003401
8.895446760172895,9147.124842275527,9552.643076251154
8.941369532352978,9125.941242109078,9519.998999011457
8.987529380990436,9104.472411707746,9487.466475796164
9.033927529993242,9082.718266535787,9455.045125393686
9.080565209587785,9060.678787210689,9422.734567895153
9.127443656351504,9038.35402032055,9390.534424689944
9.174564113245681,9015.744079215174,9358.44431846126
9.221927829648383,8992.849144769707,9326.463873181692
9.269536061387587,8969.66946611986,9294.592714108843
9.31739007077451,8946.20536136744,9262.830467780888
9.365491126637028,8922.457218255342,9231.17676201225
9.41384050435336,8898.425494810808,9199.63122588921
9.462439485885868,8874.110719955932,9168.193489765552
9.511289359815041,8849.513494084487,9136.863185258264
9.560391421373685,8824.63448960393,9105.639945243189
9.609746972481231,8799.480668730452,9074.523403850748
9.659357321778277,8774.263445942901,9043.513196461634
9.709223784661297,8749.086356153772,9012.608959702546
9.75934768331749,8723.949674409834,8981.810331441937
9.809730346759844,8698.853674151951,8951.11695078577
9.860373110862403,8673.79862720877,8920.528458073271
9.911277318395646,8648.784803790693,8890.044494872736
9.96244431906211,8623.812472483953,8859.66470397733
10.013875469532193,8598.881900244885,8829.388729400882
10.065572133480089,8573.993352394436,8799.216216373734
10.117535681619966,8549.147092612779,8769.146811338578
10.169767491742324,8524.343382934165,8739.180161946299
10.222268948750491,8499.582483741953,8709.315917051876
10.275041444697383,8474.864653763801,8679.553726710232
10.328086378822375,8450.19015006708,8649.893242172164
10.381405157588425,8425.55922805443,8620.334115880238
10.434999194719374,8400.972141459533,8590.876001464721
10.488869911237398,8376.429142343068,8561.518553739526
10.54301873550071,8351.930481088842,8532.261428698168
10.597447103241437,8327.476406400103,8503.104283509716
10.652156457603667,8303.067165296066,8474.046776514799
10.707148249181719,8278.703003108596,8445.088567221597
10.76242393605863,8254.384163479086,8416.229316301833
10.817984983844772,8230.120722655047,8387.468685586824
10.873832865716757,8206.048185010886,8358.806338063494
10.929969062456461,8182.209572291467,8330.241937870442
10.986395062490296,8158.604747065991,8301.775150294001
11.043112361928703,8135.233595328805,8273.405641764311
11.100122464605779,8112.096026824798,8245.133079851414
11.157426882119168,8089.1919753859875,8216.957133261367
11.215027133870159,8066.521399279675,8188.877471832339
11.27292474710394,8044.084281568566,8160.893766530767
11.331121256950103,8021.880630483177,8133.005689447485
11.389618206463375,7999.9104798069,8105.212913793877
11.448417146664482,7978.173889274224,8077.515113898069
11.507519636581309,7956.670944982411,8049.911965201093
11.566927243290237,7935.401759817124,8022.403144253088
11.626641541957666,7914.366473892479,7994.988328709517
11.686664115881817,7893.565255005908,7967.667197327386
11.746996556534675,7872.998299108425,7940.439429961472
11.807640463604208,7852.6658307907055,7913.304707560591
11.868597445036796,7832.568103785559,7886.26271216383
11.929869117079827,7812.705401487362,7859.313126896854
11.991457104324569,7793.078037488948,7832.45563596817
12.053363039749273,7773.606585422968,7805.68992466543
12.115588564762419,7754.158313347277,7779.0156793517535
12.178135329246269,7734.731433876083,7752.432587462046
12.241004991600622,7715.326213604418,7725.940337499328
12.304199218786751,7695.942918435002,7699.538619031106
12.367719686371645,7676.5818135697145,7673.2271226857065
12.431568078572392,7657.243163501277,7647.005540148677
12.495746088300857,7637.927232004972,7620.873564159163
12.56025541720859,7618.634282130574,7594.830888506299
12.625097775731897,7599.364576194364,7568.877208025635
12.690274883137224,7580.118375771294,7543.012218595555
12.75578846756675,7560.895941687285,7517.235617133706
12.821640266084179,7541.6975340116605,7491.547101593458
12.887832024720803,7522.523412049733,7465.94637096036
12.954365498521836,7503.373834335486,7440.433125248606
13.02124245159289,7484.249058624459,7415.007065497534
13.088464657146787,7465.149341886721,7389.6678937681145
13.156033897550575,7446.074940300009,7364.41531313945
13.22395196437276,7427.026109243029,7339.249027705317
13.29222065843085,7408.003103288857,7314.1687425706805
13.360841789839055,7389.006176198531,7289.174163848248
13.429817178056311,7370.035580914776,7264.264998655023
13.499148651934535,7351.091569555856,7239.440955108869
13.568838049767075,7332.174393409633,7214.701742325096
13.638887219337478,7313.284302927712,7190.047070413052
13.709298017968496,7294.4215477197795,7165.476650472717
13.780072312571301,7275.586376548098,7140.990194591327
13.851211979694995,7256.77903732214,7116.587415840001
13.922718905576389,7237.999777093377,7092.268028270366
13.994594986189984,7219.248842050247,7068.0317469112215
14.06684212729825,7200.5264775132755,7043.8782877651975
14.139462244502186,7181.832927930325,7019.807367805412
14.212457263292054,7163.168436872071,6995.818704972176
14.285829119098501,7144.533247027572,6971.9120181696735
14.359579757343816,7125.927600200053,6948.087027262673
14.433711133493535,7107.351737302839,6924.343453073245
14.508225213108314,7088.80589835544,6900.681017377487
14.583123971896004,7070.290322479833,6877.0994429022685
14.658409395764048,7051.805247896893,6853.598453321983
14.734083480872167,7033.350911922991,6830.177773255297
14.810148233685243,7014.927550966789,6806.837128261942
14.886605671026535,6996.535400526186,6783.576244839485
14.963457820131186,6978.1746951854275,6760.394850420128
15.040706718699914,6959.840631972774,6737.292673367517
15.118354414953101,6941.506200106351,6714.269442973551
15.196402967685056,6923.1675645219075,6691.324889455216
15.274854446318617,6904.82497062166,6668.4587439514335
15.353710930960046,6886.4786640553875,6645.6707385198815
15.432974512454141,6868.128890707684,6622.960606133884
15.512647292439688,6849.775896685154,6600.32808067927
15.592731383405216,6831.419928303598,6577.772896951249
15.673228908744958,6813.061232075179,6555.294790651319
15.75414200281518,6794.700054695558,6532.893498384157
15.83547281099079,6776.336643031014,6510.56875765453
15.917223489722176,6757.971244105552,6488.3203068642315
15.999396206592408,6739.604105087977,6466.147885309016
16.08199314037474,6721.235473278972,6444.051233175523
16.165016481090305,6702.865596098145,6422.030091538261
16.248468430066275,6684.494721071074,6400.084202356551
16.332351199994147,6666.1230958163405,6378.213308471517
16.416667014988445,6647.750968032546,6356.417153603067
16.50141811064572,6629.378585485323,6334.695482346885
16.58660673410377,6611.006195994343,6313.04804017145
16.672235144101247,6592.6340474203225,6291.474573415051
16.758305611037578,6574.262387651998,6269.974829282796
16.8448204170331,6555.891464593143,6248.548555843677
16.931781855989623,6537.521526149549,6227.195502027601
17.019192233651236,6519.152820216013,6205.915417622452
17.107053867665428,6500.785594663342,6184.70805327116
17.195369087644536,6482.420097325348,6163.573160468782
17.284140235227575,6464.05657598584,6142.5104915595775
17.373369664142224,6445.695278365649,6121.519799734127
17.463059740267333,6427.336452109632,6100.600839026419
17.553212841695586,6408.980344773698,6079.753364310982
17.64383135879657,6390.627203811855,6058.9771313000065
17.734917694280195,6372.277276563238,6038.271896540483
17.82647426326034,6353.93081023919,6017.637417411349
17.918503493318912,6335.588051910331,5997.073452120651
18.011007824570257,6317.249248493639,5976.5797597026985
18.103989709725777,6298.914646739584,5956.156100015256
18.197451614159014,6280.58449321924,5935.802233736723
18.291396015971035,6262.259034311433,5915.517922363318
18.38582540605607,6243.93851618993,5895.302928206307
18.480742288167644,6225.623184810617,5875.157014389196
18.57614917898488,6207.3132858987365,5855.079944844968
18.672048608179274,6189.009064936121,5835.071484313317
18.768443118481777,6170.710767148471,5815.131398337883
18.86533526575018,6152.4186374926685,5795.259453263512
18.962727619036887,6134.1329206441005,5775.455416233517
19.06062276065708,6115.853860984032,5755.719055186941
19.159023286257117,6097.581702587002,5736.050138855854
19.257931804883395,6079.319999612519,5716.44843676263
19.357350939051543,6061.08334012939,5696.913719217246
19.45728332481591,6042.873583196004,5677.4457573146
19.557731611839486,6024.690920479013,5658.044322931825
19.658698463464177,6006.535542446214,5638.7091887256065
19.76018655678137,5988.407638360971,5619.440128129534
19.862198582702973,5970.307396276721,5600.236915351431
19.964737246032723,5952.235003031631,5581.099325370723
20.067805265537903,5934.190644243355,5562.027133935791
20.171405374021443,5916.1745043039155,5543.020117561353
20.275540318394402,5898.186766374711,5524.078053525829
20.380212859748774,5880.22761238164,5505.200719868743
20.485425773430645,5862.297223010359,5486.387895388134
20.591181849113898,5844.395777701622,5467.639359637936
20.697483890874107,5826.523454646792,5448.954892925411
20.804334717262844,5808.680430783449,5430.334276308581
20.91173716138251,5790.866881791104,5411.777291593651
21.019694070961428,5773.082982087055,5393.283721332448
21.128208308429247,5755.328904822378,5374.853348819895
21.237282750992982,5737.60482187799,5356.485958091446
21.346920290713246,5719.910903860874,5338.181333920569
21.457123834580862,5702.247320100432,5319.939261816228
21.567896304594054,5684.614238644913,5301.759528020358
21.67924063783586,5667.011826258002,5283.641919505363
21.79115978655204,5649.440248415513,5265.586223971626
21.90365671822926,5631.899669302223,5247.592229845022
22.01673441567392,5614.390251808782,5229.659726274428
22.13039587709116,5596.912157528785,5211.788503129256
22.2446441161643,5579.465546755971,5193.9783509970075
22.359482162134874,5562.05057848148,5176.229061180792
22.474913059882894,5544.667410391303,5158.540425696895
22.590939870007496,5527.316198863815,5140.912237272355
22.70756566890824,5509.997098967422,5123.344289342505
22.824793548866616,5492.710264458342,5105.8363760485745
22.94262661812795,5475.455847778515,5088.388292235273
23.061068000983962,5458.234000053592,5070.999833448381
23.180120837855544,5441.044871091085,5053.67079593235
23.299788285375946,5423.888609378624,5036.400976627939
23.420073516474627,5406.765362082304,5019.190173169798
23.54097972046129,5389.675275045188,5002.038183884127
23.662510103110403,5372.618492785911,4984.944807786304
23.784667886746313,5355.595158497393,4967.909844578525
23.907456310328637,5338.605414045676,4950.933094647453
24.03087862953805,5321.649211967511,4934.014359061902
24.154938116862773,5304.722552261802,4917.1534395704775
24.279638061685247,5287.823895446054,4900.350138599267
24.404981770369293,5270.953400227814,4883.604259249532
24.530972566347916,5254.111224077385,4866.915605295384
24.657613790211332,5237.297523224247,4850.283981181496
24.78490879979559,5220.5124526535765,4833.709192020807
24.912860970271506,5203.756166102885,4817.191043592249
25.04147369423429,5187.028816058753,4800.729342338452
25.170750381793447,5170.33055375369,4784.323895363488
25.300694460663102,5153.661529163113,4767.974510430616
25.431309376253047,5137.021891002409,4751.680995960014
25.562598591760004,5120.411786724131,4735.443161026542
25.69456558825939,5103.831362515311,4719.260815357515
25.82721386479776,5087.280763294851,4703.133769330453
25.9605469384855,5070.760132711057,4687.06183397087
26.094568344590026,5054.269613139277,4671.044820950069
26.22928163662965,5037.809345679627,4655.082542582918
26.364690386467743,5021.379470154847,4639.174811825652
26.500798184407344,5004.980125108276,4623.321442273702
26.637608639286523,4988.611447801904,4607.522248159485
26.775125378574,4972.273574214551,4591.777044350239
26.913352048465214,4955.966639040174,4576.0856463458595
27.052292313979198,4939.690775686232,4560.447870276726
27.19194985905565,4923.446116272205,4544.86353290155
27.332328386652534,4907.232791628208,4529.332451605236
27.473431618844433,4891.050931293696,4513.854444396736
27.61526329692115,4874.900663516285,4498.429329906905
27.757827181486828,4858.782115250694,4483.056927386406
27.90112705255982,4842.695412157767,4467.73705670356
28.045166709672834,4826.640678603613,4452.4695383422495
28.189949971973604,4810.61803765886,4437.2541933998245
28.335480678326302,4794.627611097992,4422.090843584983
28.48176268741322,4778.6695193988035,4406.979311215705
28.628799877837142,4762.743881741958,4391.91941921715
28.776596148224066,4746.850816010653,4376.910991119603
28.92515541732674,4730.990438790362,4361.953851056389
29.07448162412849,4715.162865368706,4347.047823761817
29.224578727947566,4699.36820973543,4332.192734569139
29.375450708542303,4683.606584582447,4317.388409408483
29.527101566216547,4667.878101304009,4302.63467480482
29.67953532192564,4652.182869996982,4287.9313578759475
29.8327560173832,4636.520999461195,4273.278286330439
29.986767715168217,4620.892597199906,4258.675288465637
30.141574498832654,4605.29724756758,4244.122193165649
30.297180473009927,4589.734337127499,4229.618829899327
30.45358976352363,4574.203970956299,4215.165028718269
30.61080651749684,4558.706257436988,4200.760620254853
30.768834903462263,4543.241303669525,4186.40543572022
30.927679111472678,4527.809215471206,4172.099306902311
31.087343353211914,4512.41009737715,4157.842066163903
31.247831862106736,4497.044052640861,4143.633546440629
31.409148893438992,4481.711183234903,4129.473581239029
31.571298724458334,4466.411589851674,4115.362004634604
31.734285654495825,4451.145371904246,4101.29865126986
31.89811400507784,4435.912627527326,4087.2833563523736
32.06278812004055,4420.713453578309,4073.3159556528753
32.228312365645294,4405.547945638395,4059.3962855033033
32.394691130694206,4390.4161980138315,4045.5241827948967
32.56192882664668,4375.318303737219,4031.6994849762837
32.73002988773616,4360.25435456894,4017.922030051583
32.898998771087946,4345.22444099863,4004.1916565784913
33.068839956837266,4330.228652246779,3990.5082036663975
33.23955794824794,4315.267076266417,3976.8715109745103
33.411157271832025,4300.339799744845,3963.2814187099575
33.58364247746971,4285.446908105508,3949.737767625925
33.75701813852982,4270.588485509928,3936.240399019799
33.93128885199137,4255.7646148597105,3922.7891547312875
34.106459238565236,4240.975377798654,3909.3838771405785
34.28253394281667,4226.220854714952,3896.0244091664986
34.45951763328858,4211.50112474344,3882.7105942646563
34.637415002625254,4196.816265767963,3869.442276425619
34.81623076769668,4182.166354423814,3856.219300173087
34.99596966972378,4167.551466100238,3843.041510562062
35.17663647440406,4152.9716749430345,3829.908753177034
35.358235972037846,4138.42705385724,3816.8208741301855
35.54077297765552,4123.917674509864,3803.777720059565
35.72425233114505,4109.443607332735,3790.779138127306
35.90867889738027,4095.004921525411,3777.824976017837
36.09405756635,4080.601685058153,3764.915081936086
36.2803932532877,4066.2339646749897,3752.0493046057063
36.46769089880157,4051.901825896868,3739.2274932673135
36.655955469005875,4037.605333024838,3726.4494976767037
36.845191955652396,4023.3445491433513,3713.7151681031
37.03540537626289,4009.119536123612,3701.024355327399
37.22660077426198,3994.930354627009,3688.3769106404234
37.4187832191111,3980.7770641086054,3675.772685841175
37.61195780644278,3966.6597228207056,3663.211533235097
37.80612965819567,3952.5783878165057,3650.693305632355
38.00130392275055,3938.5331149537833,3638.2178563460966
38.197485775066745,3924.5239588986724,3625.7850391907386
38.394680416819185,3910.5509731295188,3613.3947084802644
38.5928930765366,3896.611773265309,3601.046719026499
38.79212900974001,3882.7037223480306,3588.7409261374164
38.992393499081956,3868.826899195273,3576.477185615452
39.19369185448682,3854.9813833106464,3564.255353755797
39.39602941329148,3841.16725301884,3552.075287344723
39.599411540386704,3827.384585467256,3539.9368436579102
39.80384362835965,3813.633456627672,3527.8398804587623
40.009331097636746,3799.913941298017,3515.784255996742
40.21587939662723,3786.2261131042255,3503.7698290057256
40.423494001867915,3772.570044502145,3491.796458702324
40.632180418168254,3758.945806779527,3479.864004784248
40.841944178756165,3745.35347005812,3467.9723274286666
41.052790845425,3731.7931032957868,3456.1212872905544
41.26472600868088,3718.264774288737,3444.3107455010704
41.47775528789082,3704.7685496738245,3432.5405636659325
41.69188433143195,3691.3044949308915,3420.8106038637848
41.907118816841134,3677.872674385216,3409.120728644588
42.12346445096556,3664.473151210015,3397.4708010280087
42.34092697011392,3651.1059874290213,3385.86068450182
42.55951214020875,3637.7712439191178,3374.290243020288
42.77922575693918,3624.468980413057,3362.759341002586
43.00007364591445,3611.199255502251,3351.2678433312135
43.222061662818675,3597.9621266395993,3339.815615350396
43.44519569356597,3584.7576501424114,3328.402522864515
43.66948165445635,3571.5858811953976,3317.028432136546
43.89492549233288,3558.446873853691,3305.693209886473
44.121533184739235,3545.3406810459705,3294.396723289735
44.34931074007803,3532.267354577634,3283.138839975678
44.578264197770416,3519.2269451340208,3271.919428025989
44.80839962841608,3506.2195022837122,3260.738355973156
45.03972313395407,3493.245074481896,3249.595492798936
45.272240847824825,3480.303709073774,3238.490707932806
45.50595893513271,3467.395452298038,3227.4238712504393
45.74088359280932,3454.520349290418,3216.3948530721864
45.97702104977807,3441.678444087257,3205.4035241615443
46.21437756711919,3428.869779629173,3194.449755723647
46.452959438235666,3416.094397764771,3183.533419403763
46.69277298902028,3403.35233925439,3172.654387285779
46.93382457802329,3390.6436437739294,3161.8125318907087
47.176120596620834,3377.9683499187295,3151.007726175202
47.41966746918471,3365.3264952074783,3140.239843530046
47.66447165325249,3352.7181160862006,3129.5087577786876
47.910539639698854,3340.143247932285,3118.814343175757
48.157877952907505,3327.6016534246273,3108.156474405593
48.40649315094444,3315.092393504365,3097.53502658077
48.6563918257317,3302.6154220031704,3086.949875240638
48.90758060322199,3290.1707795636976,3076.4008963498695
49.16006614357465,3277.758505767298,3065.8879662969935
49.41385514133215,3265.3786391377175,3055.4109618929574
49.66895432559737,3253.0312171448504,3044.969760369683
49.925370460212385,3240.716276208516,3034.5642393786225
50.1831103439376,3228.4338517023184,3024.194276989325
50.44218081063192,3216.1839779575484,3013.8597516880163
50.70258872943418,3203.966688267119,3003.560542376166
50.96434100494522,3191.7820148895635,2993.296528369068
51.2274445774107,3179.6299890530922,2983.0675893944385
51.491906422905494,3167.5106409596674,2972.8736055909903
51.7577335535185,3155.4239997891523,2962.7144575070374
52.024933017538366,3143.370093703496,2952.5900260990993
52.29351189964073,3131.3489498509557,2942.5001927304943
52.563477321075865,3119.3605943703765,2932.4448391699566
52.8348364398574,3107.40505239551,2922.4238475902544
53.10759645095235,3095.48234805937,2912.437100566801
53.3817645864718,3083.5925044986348,2902.4844810762816
53.65734811586246,3071.735543858101,2892.5658724952877
53.934354346099745,3059.911487295157,2882.681158598943
54.21279062188129,3048.1203549843117,2872.8302235595443
54.492664325821835,3036.362166121758,2863.012951945201
54.773982878648695,3024.6369389299816,2853.229228718496
55.05675373939891,3012.94469066239,2843.4789392351167
55.34098440561679,3001.2854376079918,2833.761969242527
55.626682413552594,2989.6591950961206,2824.078204878626
55.91385533836267,2978.065977501169,2814.4275326704087
56.20251079431013,2966.5057982473763,2804.809839532638
56.49265643496656,2954.9786698136554,2795.2250127665266
56.78429995341532,2943.4846037384286,2785.6729400584054
57.07744908245533,2932.023610624517,2776.1535094784135
57.37211159480594,2920.59570014406,2766.666609479191
57.66829530331337,2909.2008810434527,2757.21212889456
57.96600806115766,2897.8391611483253,2747.7899569382307
58.265257762060756,2886.510547368555,2738.399983202506
58.56605234049615,2875.215045703288,2729.0420976569776
58.86839977189907,2863.952661246011,2719.716190647242
59.17230807287778,2852.7233981896456,2710.4221528936214
59.47778530142649,2841.527259831654,2701.159875489873
59.78483955713883,2830.364248579186,2691.929249901915
60.09347898142242,2819.23457569287,2682.7301679665643
60.40371175771511,2808.1414938185394,2673.5625218902564
60.71554611170177,2797.086085152572,2664.426204247788
61.02899031153222,2786.068311239339,2655.321107981063
61.34405266804081,2775.0881329255226,2646.247126397827
61.66074153496659,2764.145510366778,2637.204153170425
61.979065309174636,2753.2404030343714,2628.1920823345567
62.299032430879066,2742.3727697218083,2619.210808288028
62.62065138386654,2731.542568551469,2610.260225789519
62.94393069572137,2720.7497569812285,2601.3402299573463
63.26887893805137,2709.9942918110874,2592.450716268243
63.59550472671549,2699.276129189766,2583.5915805561217
63.923816722052074,2688.595224621317,2574.7627190108606
64.2538236291083,2677.9515329717287,2565.9640281770917
64.58553419787135,2667.345008475501,2557.1954049529777
64.91895722350031,2656.7756047422313,2548.456746589008
65.25410154655904,2646.243274763191,2539.7479506868044
65.59097605325107,2635.747970917875,2531.068915197904
65.92958967565495,2625.2896449805603,2522.419538422576
66.26995139196096,2614.8682481268515,2513.799719008628
66.61207022670949,2604.483730940199,2505.209355950214
66.95595525103015,2594.1360434184267,2496.648348586653
67.30161558288209,2583.82513498024,2488.116596601253
67.64906038729616,2573.5509544717165,2479.61400002013
67.99829887661768,2563.3134501727877,2471.140459211038
68.34934031075056,2553.11256980372,2462.695874882208
68.7021939974032,2542.9482605315575,2454.2801480811727
69.05686929233507,2532.8204689765707,2445.8931801936137
69.41337559960454,2522.7291412186937,2437.5348729422117
69.7717223718187,2512.6742228039257,2429.205128385483
70.13191911038376,2502.655658750736,2420.903848916637
70.49397536575674,2492.67339355646,2412.6309372624396
70.85790073769914,2482.72737120365,2404.386296482059
71.2237048755312,2472.8175351664427,2396.169829965944
71.59139747838786,2462.94382841689,2387.9814414346774
71.96098829547567,2453.106193431291,2379.8210349378674
72.33248712633173,2443.3058170127315,2371.6885148530014
72.70590382108323,2433.5444725440843,2363.5837858843406
73.08124828070848,2423.8220918971674,2355.5067530618
73.45853045729986,2414.138589407168,2347.45732173983
73.83776035432744,2404.4938791541676,2339.4353975963127
74.218948026904,2394.8878749694436,2331.44088663146
74.60210358205212,2385.3204904417344,2323.4736951667037
74.98723717897192,2375.7916389234906,2315.5337298435984
75.37435902931017,2366.301233537103,2307.620897622738
75.76347939743154,2356.8491871810747,2299.7351057826545
76.15460860069051,2347.4354125361956,2291.8762619187337
76.54775700970472,2338.0598220716797,2284.044273942139
76.94293504863037,2328.7223280512626,2276.2390500787233
77.34015319543843,2319.4228425392876,2268.4604988679566
77.73942198219216,2310.161277406758,2260.708529161861
78.14075199532685,2300.937544337358,2252.9830501239317
78.54415387593036,2291.751554833449,2245.283971228079
78.94963832002493,2282.6032202220445,2237.611202257568
79.35721607885125,2273.4924516607425,2229.96465330396
79.76689795915338,2264.419160143645,2222.3442347660543
80.17869482346495,2255.383256507248,2214.74985734885
80.59261759039775,2246.384651436292,2207.1814320624867
81.00867723493079,2237.4232554696005,2199.6388702212103
81.42688478870156,2228.498979005881,2192.122083442327
81.84725134029816,2219.611732309512,2184.6309836451796
82.26978803555383,2210.76142551628,2177.165483050099
82.69450607784218,2201.9479686391137,2169.7254941773863
83.12141672837403,2193.1712715737835,2162.310929846291
83.55053130649651,2184.4312441045618,2154.9217031739754
83.98186118999288,2175.7277959098765,2147.5577275745095
84.41541781538402,2167.0536815396085,2140.2189167578535
84.8512126782321,2158.400473482871,2132.905184728842
85.28925733344524,2149.768199358697,2125.616445786177
85.72956339558345,2141.1568997945856,2118.3526145214337
86.17214253916731,2132.5666146773974,2111.1136058180446
86.61700649898705,2123.9973831550847,2103.8993348503122
87.0641670704136,2115.4492436384576,2096.709717082415
87.51363610971178,2106.9222338029876,2089.5446682674096
87.96542553435438,2098.4163905906594,2082.4041044462506
88.41954732333797,2089.931750211874,2075.2879419468054
88.87601351750092,2081.468348147371,2068.1960973828704
89.33483621984256,2073.0262191502147,2061.1284876531968
89.79602759584364,2064.6053972478103,2054.085029940518
90.25959987378955,2056.2059157439567,2047.0656417105756
90.72556534509427,2047.8278072209503,2040.070240711152
91.19393636462591,2039.4711035417224,2033.0987449711156
91.66472535103495,2031.1358358520092,2026.1510727994457
92.13794478708307,2022.8220345825716,2019.2271427842868
92.61360721997436,2014.5297294514428,2012.3268737919882
93.0917252616876,2006.2589494662263,2005.4501849661597
93.57231158931123,1998.0097229264118,1998.5969957267178
94.0553789453792,1989.7820774257427,1991.7672257689417
94.54094013820857,1981.5760398546208,1984.9607950625395
95.02900804223962,1973.3916364025276,1978.1776238507016
95.51959559837702,1965.228892560501,1971.4176326491697
96.01271581433257,1957.0878355482155,1964.6807422453096
96.50838176497074,1948.972325602075,1957.966873697175
97.006606592655,1940.8858063358475,1951.275948332587
97.50740350759607,1932.8282314015764,1944.6078877482144
98.01078578820265,1924.7995540261168,1937.9626138086503
98.51676678143335,1916.799727016118,1931.340048645496
99.02535990315013,1908.8287027629908,1924.7401146564582
99.53657863847471,1900.886433247853,1918.1627345044255
100.05043654214579,1892.9728700464661,1911.6078311165713
100.56694723887813,1885.0879643341602,1905.075327683452
101.08612442372447,1877.23166689073,1898.5651476580992
101.60798186243827,1869.4039281053276,1892.0772147551272
102.13253339183842,1861.604697981338,1885.6114529498432
102.65979292017678,1853.8339261412293,1879.1677864773485
103.18977442750656,1846.0915618313927,1872.746139831654
103.72249196605277,1838.3775539269704,1866.3464377647997
104.25795966058536,1830.6918509366542,1859.9686052859654
104.79619170879344,1823.0344010074746,1853.6125676605968
105.33720238166147,1815.4051519295783,1847.2782504095296
105.88100602384817,1807.8040511409702,1840.965579308115
106.42761705406654,1800.2310457322544,1834.674480385351
106.97704996546632,1792.6860824513478,1828.4048799230134
107.52931932601787,1785.169107708183,1822.156704454799
108.08443977889907,1777.6801483714003,1815.9298807654545
108.64242604288322,1770.2235451475426,1809.7243358899254
109.20329291272905,1762.8017067437845,1803.539997112502
109.7670552595736,1755.4145106696626,1797.376791965961
110.33372803132616,1748.0618347467212,1791.2346482307205
110.90332625306436,1740.743557111045,1785.113493933997
111.47586502743319,1733.4595562157706,1779.013257348954
112.05135953504502,1726.2097108335815,1772.9338669938668
112.62982503488193,1718.9939000591821,1766.8752516312868
113.21127686470082,1711.8120033117423,1760.8373402672003
113.79573044143984,1704.663900337333,1754.8200621502006
114.38320126162677,1697.5494712113405,1748.823346770662
114.97370490179061,1690.4685963408506,1742.8471238599066
115.56725701887427,1683.4211564670245,1736.8913233893836
116.16387335064931,1676.4070326674596,1730.955875569854
116.7635697161339,1669.4261063585159,1725.0407108505647
117.366362016012,1662.4782592976378,1719.145759918436
117.97226623305453,1655.5633735856613,1713.2709536972561
118.58129843254385,1648.681331669087,1707.4162233468612
119.1934747626994,1641.8320163423552,1701.5815002623335
119.80881145510551,1635.0153107500978,1695.7667160732021
120.42732482514246,1628.228983472319,1689.9718026426337
121.04903127241863,1621.4666232639968,1684.1966920666375
121.67394728120554,1614.7277710775988,1678.4413166732704
122.30208942087444,1608.0123943582846,1672.7056090218462
122.93347434633638,1601.3204601610798,1666.989501902139
123.56811879848347,1594.6519351549662,1661.2929283335995
124.20603960463232,1588.0067856269566,1655.6158215645728
124.84725367897103,1581.3849774861553,1649.95811507151
125.49177802300719,1574.7864762678164,1644.319742558193
126.1396297260184,1568.211247137395,1638.7006379549575
126.79082596550609,1561.659254894578,1633.1007354179173
127.44538400765056,1555.1304639773145,1627.5199693281913
128.10332120776846,1548.6248384658377,1621.9582742911416
128.7646550107737,1542.1423420866631,1616.4155851355972
129.42940295163964,1535.6829382165904,1610.8918369130965
130.09758265586353,1529.2465898866924,1605.3869648971288
130.7692118399348,1522.8332597862811,1599.900904582367
131.4443083118042,1516.4429102668753,1594.4335916839195
132.12288997135582,1510.0755033461558,1588.9849621365754
132.80497481088221,1503.7310007118977,1583.5549520940506
133.49058091556134,1497.4093637259016,1578.1434979282408
134.1797264639354,1491.1105534279138,1572.750536228482
134.8724297283939,1484.8345305395205,1567.3760038007965
135.56870907565758,1478.5812554680426,1562.0198376671608
136.26858296726502,1472.3506883104167,1556.6819750647662
136.97206996006292,1466.142788857053,1551.3623534452806
137.6791887066977,1459.957516595689,1546.0609104741175
138.3899579561102,1453.7948307152278,1540.777584029704
139.10439655403238,1447.6546901095649,1535.5123122027578
139.82252344348768,1441.5370533813903,1530.265033295555
140.54435766529303,1435.4418788459902,1525.03568582121
141.2699183585632,1429.3691245350321,1519.824208502958
141.99922476121907,1423.3187482003227,1514.6305402734317
142.73229621049745,1417.2907073175666,1509.454620273948
143.4691521434632,1411.284959090107,1504.2963878537983
144.2098120975255,1405.3014604526415,1499.1557825695315
144.95429571095553,1399.340168074934,1494.032744184248
145.70262272340662,1393.4010383655118,1488.9272126668993
146.4548129764386,1387.4840274753335,1483.8391281915756
147.21088641404342,1381.5890913014555,1478.7684311368093
147.97086308317344,1375.7161854906835,1473.7150620848802
148.73476313427398,1369.8652654431924,1468.6789618211112
149.5026068218171,1364.0362863161456,1463.6600713331784
150.27441450483815,1358.2292030272963,1458.6583318104235
151.05020664747656,1352.4439702585632,1453.673684643157
151.8300038195179,1346.6805424595975,1448.7060714219756
152.61382669693896,1340.9388738513362,1443.75543393708
153.4016960624566,1335.218918429528,1438.8217141775883
154.19363280607874,1329.5206299682507,1433.9048543308572
154.9896579256574,1323.843962023414,1429.0047967818089
155.78979252744665,1318.188867936233,1424.1214841122492
156.59405782666144,1312.555300836699,1419.2548591001992
157.40247514804054,1306.9432136470223,1414.404864719223
158.21506592641126,1301.352559085067,1409.5714441377627
159.0318517072587,1295.7832896677578,1404.7545407184675
159.85285414729668,1290.2353577144754,1399.9540980175318
160.67809501504138,1284.7087153504397,1395.1700597840372
161.50759619138944,1279.20331451006,1390.4023699592883
162.3413796701977,1273.7191069402807,1385.6509726761578
163.17946755886598,1268.25604420391,1380.9158122584347
164.02188207892397,1262.8140776829161,1376.1968332201673
164.86864556662013,1257.3931585817181,1371.493980265014
165.71978047351345,1251.9932379304598,1366.8071982856
166.57530936706954,1246.6142665882546,1362.1364323628648
167.43525493125873,1241.256195246421,1357.4816277654218
168.29963996715682,1235.9189744316984,1352.8427299489201
169.1684873935508,1230.602554509439,1348.2196845553992
170.041820247546,1225.306885686785,1343.612437412655
170.91966168517632,1220.031918015837,1339.0209345336084
171.80203498201925,1214.7776013967818,1334.4451221156655
172.68896353381257,1209.5438855810178,1329.8849465400926
173.58047085707412,1204.3307201742646,1325.340354371388
174.4765805897263,1199.1380546396347,1320.8112923566514
175.3773164917224,1193.9658383007093,1316.2977074249634
176.28270244567608,1188.81402034458,1311.799546686765
177.19276245749543,1183.6825498248768,1307.3167574332338
178.1075206570191,1178.5713756647747,1302.849287135668
179.02700129865622,1173.4804466599833,1298.3970834448717
179.95122876202885,1168.4097114817228,1293.9600941905423
180.8802275526195,1163.3591186796668,1289.5382673806562
181.81402230242023,1158.3286166848798,1285.131551200861
182.75263777058538,1153.3181538127315,1280.739894013871
183.696098844089,1148.3276782657808,1276.3632443588567
184.64443053838426,1143.3571381366646,1272.0015509508457
185.5976579980661,1138.4064814109452,1267.6547626801228
186.5558064975391,1133.4756559699429,1263.3228286116264
187.51890144168695,1128.5646095935642,1259.005697984355
188.4869683665457,1123.6732899630892,1254.7033202107737
189.46003293998174,1118.8016446639572,1250.4156448762176
190.43812096237195,1113.9496211885194,1246.1426217383018
191.4212583672871,1109.117166938787,1241.884200726338
192.40947122218077,1104.3042292291445,1237.640331940739
193.40278572907977,1099.5107552890527,1233.4109656524406
194.4012282252784,1094.736692265742,1229.1960523023183
195.40482518403795,1089.981987226856,1224.9955425006026
196.41360321528796,1085.2465871631073,1220.8093870263028
197.42758906633125,1080.5304389909056,1216.6375368266333
198.44680962255424,1075.8334895549501,1212.4799430164321
199.47129190813928,1071.1556856308264,1208.336556877593
200.5010630867805,1066.4969739275703,1204.2073298584944
201.53615046240535,1061.8573010902148,1200.092213573428
202.57658147989764,1057.2366137023132,1195.9911598020333
203.6223837258257,1052.6348582884605,1191.9041204887317
204.67358492917302,1048.0519813167716,1187.8310477421664
205.73021296207463,1043.4879292013625,1183.7718938346366
206.79229584055557,1038.9426483047866,1179.7266112015402
207.85986172527308,1034.416084940484,1175.6951524408196
208.93293892226444,1029.9081853751911,1171.6774703124015
210.01155588369707,1025.4188958313273,1167.673517737644
211.09574120862206,1020.9481624893778,1163.6832477987891
212.18552364373386,1016.495931490251,1159.7066137384081
213.2809320841318,1012.0621489376092,1155.7435689588551
214.38199557408564,1007.6467609001908,1151.7940670217242
215.48874330780689,1003.2497134141212,1147.8580616473002
216.6012046302223,998.8709524851711,1143.9355067140186
217.71940903775126,994.5104240910356,1140.0263562579275
218.8433861790891,990.1680741835839,1136.130564472145
219.9731658559927,985.8438486910575,1132.2480857063235
221.10877802406992,981.5376935203112,1128.378874466119
222.25025279357524,977.2495545589685,1124.522885412651
223.39762043020735,972.979377677609,1120.680073361975
224.5509113559111,968.72710873192,1116.8503932845558
225.71015614968536,964.4926935648168,1113.033800304734
226.87538554839324,960.2760780085655,1109.2302497002026
228.04663044757623,956.0772078868777,1105.4396969014867
229.22392190227492,951.8960290169872,1101.6620974914144
230.40729112785164,947.7324872117017,1097.8974072046005
231.59676950081732,943.5865282814548,1094.1455819269295
232.79238855966508,939.4580980363186,1090.4065776950335
233.99418000570532,935.3471422880131,1086.6803506957813
235.20217570390673,931.2536068518979,1082.9668572657617
236.41640768374035,927.1774375489246,1079.2660538907774
237.63690814003022,923.1185802076083,1075.5778972053274
238.86370943380615,919.0769806659389,1071.9023439921045
240.09684409316125,915.0525847733146,1068.2393511814885
241.3363448141157,911.0453383924282,1064.5888758510384
242.582244461483,907.0551874011405,1060.950875224991
243.83457606974056,903.0820776943715,1057.3253066737625
245.09337284390722,899.1259551859091,1053.712127713444
246.35866816042275,895.1867658102516,1050.1112960053063
247.63049556803225,891.2644555244382,1046.5227693553052
248.90888878867693,887.3589703097871,1042.9465057135844
250.19388171838776,883.4702561737444,1039.3824631739828
251.48550842818327,879.5982591515717,1035.8305999735467
252.78380316497447,875.74292530813,1032.2908744920367
254.0888003524722,871.9042007395973,1028.763245251441
255.400534592099,868.0820315751627,1025.2476709154923
256.7190406639082,864.276363978734,1021.7441102891785
258.0443535275052,860.4871441505966,1018.2525223182627
259.37650832297373,856.7143183290754,1014.772866088804
260.71554037180914,852.957832792192,1011.305100826674
262.06148517785397,849.2176338592363,1007.8491858970809
263.4143784282388,845.4936678924605,1004.4050808040957
264.77425599432996,841.7858812985799,1000.9727451901726
266.1411539326794,838.0942205304051,997.5521388356808
267.5151084859815,834.4186320883837,994.1432216584298
268.8961560840329,830.7590625221475,990.7459537132034
270.2843333446999,827.1154584320227,987.3602951912875
271.67967707488873,823.4877664705665,983.986206420006
273.0822242715205,819.8759333440446,980.6236478622571
274.49201212251387,816.279905813897,977.2725801160466
275.90907800777035,812.6996306982484,973.9329639140279
277.3334595001644,809.1350548733046,970.6047601230439
278.7651943665413,805.5861252748193,967.2879297436651
280.204320568718,802.052788899482,963.9824339097335
281.6508762644885,798.5349928063603,960.68823388791
283.1048998086373,795.0326841182397,957.4052910772161
284.56642975395573,791.5458100230286,954.1335670085839
286.03550485226316,788.0743177751017,950.8730233444072
287.51216405543613,784.6181546966471,947.6236218780875
288.9964465164404,781.1772681789906,944.3853245335902
290.4883915903682,777.7516056838788,941.1580933649986
291.9880388354834,774.3411147448501,937.9418905560658
293.4954280142695,770.9457429684312,934.7366784197742
295.01059909448315,767.5654380354705,931.5424193978944
296.53359225021546,764.2001477023426,928.3590760605433
298.0644478629565,760.8498198022359,925.1866111057456
299.60320652266495,757.5144022463311,922.0249873589993
301.14990902884625,754.1938430250525,918.8741677728361
302.704596391633,750.8880902092346,915.734115426391
304.2673098328732,747.5970919513176,912.6047935249658
305.8380907872217,744.3207964865385,909.4861653996036
307.41698090324087,741.05915213402,906.3781945066523
309.004022044504,737.8121072980124,903.2808444273413
310.5992562907041,734.5796104689383,900.194078867354
312.2027259387719,731.3616102245264,897.1178616564004
313.81447350399594,728.1580552309525,894.052156747794
315.43454172114923,724.9688942438872,890.9969282180326
317.0629735456242,721.7940761095679,887.9521402663721
318.69981215457045,718.6335497659269,884.9177572144107
320.345100948039,715.4872642435324,881.8937435056705
321.9988835501345,712.3551686667284,878.8800637051792
323.66120381017146,709.2372122545959,875.8766824990548
325.3321058038354,706.1333443219906,872.8835646940958
327.0116338343539,703.0435142805347,869.9006752173627
328.6998324336698,699.9676716396114,866.9279791157717
330.3967463636216,696.9057660073095,863.9654415556836
332.1024206171316,693.857747091433,861.0130278224952
333.81690041939845,690.8235647004208,858.0707033202323
335.54023122909484,687.8031687442808,855.1384335711465
337.2724587395752,684.7965092355346,852.2161842153082
339.0136288800859,681.8035362901236,849.3039210102052
340.76378781698224,678.8242001283036,846.4016098303432
342.52298195495445,675.8584510755386,843.5092166668434
344.2912579382568,672.9062395634106,840.6267076270443
346.06866265194515,669.9675161304314,837.7540489341056
347.85524322311824,667.042231422949,834.8912069266134
349.65104702217,664.1303361959647,832.0381480581823
351.456121664044,661.2317813139863,829.194838897065
353.2705150094951,658.346517751818,826.3612461257609
355.0942751663605,655.474496595436,823.5373365406238
356.92745049083413,652.6156690427243,820.723077051473
358.77008958874814,649.7699864043002,817.9184346812083
360.6222413168633,646.9374001042969,815.1233765654201
362.48395478416364,644.1178616811122,812.3378699520053
364.3552793531574,641.3113227881989,809.5618822007862
366.2362646411879,638.5177351947776,806.7953807831234
368.1269605217484,635.7370507866057,804.0383332815376
370.0274171258028,632.9692215667052,801.2907073893308
371.93768484311767,630.2141996560669,798.5524709102041
373.85781432359676,627.4719372943642,795.8235917578829
375.7878564786229,624.7423868406636,793.1040379557418
377.7278624824105,622.0255007740931,790.3937776364269
379.67788377336075,619.3212316945672,787.6927790414842
381.63797205542465,616.629532323401,785.001010520989
383.6081792994764,613.9503555040299,782.3184405331712
385.5885577446896,611.2836542025799,779.6450376440486
387.57915989992193,608.6293815086397,776.9807705270584
389.58003854510923,605.9874906357576,774.3256079626893
391.59124673266393,603.3579349221731,771.6795188381145
393.61283778888065,600.7406678313658,769.0424721468308
395.64486531535215,598.1356429526977,766.4144369882914
397.68738319038937,595.542814002023,763.7953825675454
399.7404455704505,592.9621348222313,761.1852781948771
401.8041068915755,590.3935593838837,758.5840932854475
403.8784218708316,587.8370417857685,755.9917973589328
405.96344550776325,585.2925362554746,753.4083600391696
408.059233085849,582.7599971498855,750.8337510537992
410.1658401739695,580.2393789558681,748.2679402339115
412.2833226278803,577.7306362906686,745.7108975136916
414.41173659169095,575.2337239025661,743.1625929300692
416.55113849935645,572.7485966713027,740.6229966223653
418.7015850761724,570.2752096086773,738.0920788319428
420.8631333402775,567.8135178590293,735.5698099018603
423.03584060416813,565.3634766997255,733.0561602765204
425.21976447621654,562.9250415417092,730.5511005013259
427.41496286219717,560.4981679299259,728.0546012223359
429.62149396682446,558.0828115438899,725.5666331859185
431.83941629529494,555.6789281980738,723.0871672384096
434.06878865483696,553.286473842438,720.6161743257732
436.30967015627283,550.9054045628784,718.1536254932571
438.56212021558457,548.5356765817013,715.6994918850564
440.82619855548813,546.1772462580135,713.2537447439756
443.1019652070195,543.8300700882711,710.8163554110893
445.389480511125,541.4941047066038,708.387295325408
447.68880512026004,539.1693068853467,705.966536023544
449.99999999999983,536.8556335354012,703.5540491393762


==> experiment1output/benchmark_finest_iter_history.csv <==
iter,diff_inf
1,0.013773755352865402
2,0.007085548612427384
3,0.004215142482183132
4,0.002333543812481187
5,0.0011732155126173982
6,0.0005271362123813184
7,0.00021083417286232864
8,7.67336369422722e-05
9,2.5449593804627302e-05
10,7.740975214332035e-06
11,2.1721819138953435e-06
12,5.730478394028182e-07
13,1.4282006555177418e-07
14,3.3462446480392316e-08
15,7.403417046081273e-09
16,1.556529904966908e-09
17,3.132814008210971e-10
18,6.030181909366661e-11


==> experiment1output/benchmark_grid_study.csv <==
Nx,Ny,Ne,Q,dx,dy,dE,sigma_T,n_quad,n_iter,max_abs,max_rel_to_peak,max_rel_on_support
40,20,40,5,0.10256410256410256,0.21052631578947367,2.9461538461538463,1.0,16,19,28.29278372733654,0.29986552191904164,3.331635529596568
80,40,80,5,0.05063291139240506,0.10256410256410256,1.4544303797468354,1.0,16,19,25.47084259118391,0.23009906715113615,15.028000329172816
120,60,120,5,0.03361344537815126,0.06779661016949153,0.965546218487395,1.0,16,19,15.045200643181474,0.12989492061808586,11.455961365254367
160,80,160,5,0.025157232704402517,0.05063291139240506,0.7226415094339623,1.0,16,19,10.004756974300207,0.08555901909788108,3.507451447113658
200,100,200,5,0.020100502512562814,0.04040404040404041,0.5773869346733669,1.0,16,19,6.786140747159649,0.05792241541293211,2.454571614363105
240,120,240,5,0.016736401673640166,0.03361344537815126,0.48075313807531384,1.0,16,19,4.846548267495621,0.04137542462047193,1.7639683161896302
280,140,280,5,0.014336917562724014,0.02877697841726619,0.41182795698924735,1.0,16,18,3.483748215160702,0.029696091565641274,1.2741908304461154


==> experiment4output/angular_Q_study.csv <==
Q,theta_c,E_inf,W,W_rel_err,n_iter,last_diff
5,1.5707963267948966,257730.114160977,1.068617549865493,1.321361953995891,67,6.045297595846932e-11
9,1.5707963267948966,144.85517993498206,0.6704919139604012,0.45651212608802155,35,6.254952111817147e-11
17,1.5707963267948966,3.661016371218896,0.5064065064900418,0.10006877350079378,23,8.507194948492725e-11
33,1.5707963267948966,0.28721269898568774,0.4666608540250728,0.013729142001633601,19,4.896894001404917e-11
49,1.5707963267948966,0.05099364815859678,0.4612940477587206,0.0020708084072201664,18,8.706013687742598e-11
65,1.5707963267948966,0.011125029797916006,0.460416310411753,0.0001640962414800769,18,6.860279011533521e-11


==> experiment4output/angular_cone_study.csv <==
theta_c,Q_star,Q_ref,E_inf_fullref,E_inf_coneref,W,n_iter,last_diff,n_iter_ref_cone,last_diff_ref_cone
0.03490658503988659,33,129,0.7125683201177109,0.00011218729916410156,0.2015931326617887,13,4.0326852968064486e-11,13,4.04298816647497e-11
0.06981317007977318,33,129,0.5019835174131952,0.00036017856391490035,0.20450625503283948,15,6.234257554638134e-11,15,6.260059137730423e-11
0.13962634015954636,33,129,0.23913942351302195,0.0003467662459034526,0.21261162563870328,17,3.341904530884676e-11,17,3.3589464543126724e-11
0.20943951023931953,33,129,0.1355826104546627,0.0004097163199348131,0.22251095734585263,18,1.726208065377932e-11,18,1.735034338423702e-11
0.2792526803190927,33,129,0.0853711250249552,0.00043980814995186893,0.23344451781453296,18,3.23748805541868e-11,18,3.250799629483936e-11
0.41887902047863906,33,129,0.03874999405368887,0.001024698159451826,0.2572897139721557,18,5.1829984748508195e-11,18,5.1977422366178416e-11
0.5585053606381855,33,129,0.02022967611828224,0.0023269541841696227,0.28386637134836046,18,5.990208329365032e-11,18,5.977990324979032e-11
0.6981317007977318,33,129,0.011650707847396224,0.00636884491108679,0.3149108391411454,18,6.426781329338382e-11,18,6.27351504078888e-11
0.8377580409572781,33,129,0.012258806400126231,0.016747516834361282,0.3519238165420552,18,6.960043652526338e-11,18,6.389172524379205e-11
0.9773843811168246,33,129,0.033734790619866804,0.0369731792339556,0.3877313836813798,18,7.92106380487212e-11,18,6.438077848613943e-11
1.117010721276371,33,129,0.0676804741942906,0.06989303502832023,0.41721944162063823,18,9.650813481698606e-11,18,6.460659784934819e-11
1.2566370614359172,33,129,0.11607589426773622,0.11754050346985181,0.4397181680705787,19,1.9909851545207857e-11,18,6.471784219641563e-11
1.3962634015954636,33,129,0.18070327045635776,0.18152600750279257,0.45491012295002714,19,2.8510638294676482e-11,18,6.477451908182275e-11
1.4835298641951802,33,129,0.23016871505284003,0.23056546212672036,0.4614893977307447,19,3.692779415587211e-11,18,6.47943365628123e-11
1.53588974175501,33,129,0.2634765305058912,0.2636481574633571,0.4647200570798942,19,4.36251035296209e-11,18,6.480288528010192e-11
1.5707963267948966,33,129,0.28721269898568774,0.28721269898568774,0.4666608540250728,19,4.896894001404917e-11,18,6.480749270565411e-11


==> experiment5output/SI_gamma_counts.csv <==
gamma,n_iter,last_Delta_inf
0.0,12,4.7571571329526816e-11
0.3,14,2.0255596950170124e-11
0.5,15,2.3805563206455438e-11
0.7,16,3.210839027382312e-11
0.85,17,3.906017176369403e-11
0.9,18,1.6513845846333197e-11
0.95,19,4.896894001404917e-11
0.97,22,7.18152204370881e-11
0.98,27,5.882805353962794e-11
0.99,44,4.716937951343425e-11


==> experiment5output/SI_gamma_history_g0p0000.csv <==
iter,Delta_inf
1,0.051810117742677395
2,0.0057877987800241115
3,0.0007696591400268016
4,0.00011410394486860431
5,1.8764427105478695e-05
6,3.3306128498884692e-06
7,6.020762241015938e-07
8,1.0475891209032703e-07
9,1.7089019215796352e-08
10,2.5885107083641447e-09
11,3.6376151494200287e-10
12,4.7571571329526816e-11


==> experiment5output/SI_gamma_history_g0p3000.csv <==
iter,Delta_inf
1,0.09594717833046129
2,0.014312587788278819
3,0.0026021301380718675
4,0.0004952683806227487
5,0.00010204138403441254
6,2.1613647725543528e-05
7,4.573342671182132e-06
8,9.41751528833485e-07
9,1.8415855191689957e-07
10,3.387234128010802e-08
11,5.838982874571859e-09
12,9.418110141458857e-10
13,1.425470444807453e-10
14,2.0255596950170124e-11


==> experiment5output/SI_gamma_history_g0p5000.csv <==
iter,Delta_inf
1,0.15499159576459132
2,0.02759525149611619
3,0.005905920510776541
4,0.0013375402610685816
5,0.00031862003507610037
6,7.528684186977608e-05
7,1.7430420510548827e-05
8,3.887398718943006e-06
9,8.28715672056583e-07
10,1.6736112338371946e-07
11,3.186656300500131e-08
12,5.740075848664761e-09
13,9.756493818684382e-10
14,1.5664649229986914e-10
15,2.3805563206455438e-11


==> experiment5output/SI_gamma_history_g0p7000.csv <==
iter,Delta_inf
1,0.292761903110895
2,0.06283317987452852
3,0.016086987235781613
4,0.004367841572383457
5,0.0011860170297829375
6,0.00031554657971266664
7,8.039847491608798e-05
8,1.9338470281710096e-05
9,4.4307534456805575e-06
10,9.575341525375203e-07
11,1.9541982572771066e-07
12,3.768965878021141e-08
13,6.929915136524856e-09
14,1.212286572776361e-09
15,2.0180610177736313e-10
16,3.210839027382312e-11


==> experiment5output/SI_gamma_history_g0p8500.csv <==
iter,Delta_inf
1,0.6371876714766556
2,0.1549603955045291
3,0.047399460607966404
4,0.015284383599428852
5,0.004733637851064287
6,0.0014023744873261634
7,0.00038614434592504354
8,0.00010046322878071168
9,2.4313442058387924e-05
10,5.5035495482580465e-06
11,1.1866185672948504e-06
12,2.402308987292656e-07
13,4.6261510233680525e-08
14,8.463764744615077e-09
15,1.4690648419968255e-09
16,2.4397381337415425e-10
17,3.906017176369403e-11


==> experiment5output/SI_gamma_history_g0p9000.csv <==
iter,Delta_inf
1,0.9816134398424126
2,0.2518345553803507
3,0.08233267057274762
4,0.0285475199609575
5,0.009444462178617385
6,0.0029058843307773197
7,0.0008388051458388945
8,0.0002248196466363428
9,5.634273833848846e-05
10,1.3204370549302347e-05
11,2.906404706348731e-06
12,6.02039614494565e-07
13,1.1790121301480383e-07
14,2.1928062143850013e-08
15,3.886077570847135e-09
16,6.576491018428499e-10
17,1.0639089609298935e-10
18,1.6513845846333197e-11


==> experiment5output/SI_gamma_history_g0p9500.csv <==
iter,Delta_inf
1,2.014890744939735
2,0.7027604008288235
3,0.2772535847269899
4,0.11200475324366099
5,0.04261316461970743
6,0.015259777412014008
7,0.00498052207157218
8,0.0015120758445030802
9,0.0004244882808368544
10,0.0001103768676857797
11,2.6830447780290534e-05
12,6.1400385313881145e-06
13,1.3256892918978025e-06
14,2.7141506631078727e-07
15,5.2804963956987194e-08
16,9.815904422616484e-09
17,1.7478584135588449e-09
18,2.9784508193131387e-10
19,4.896894001404917e-11


==> experiment5output/SI_gamma_history_g0p9700.csv <==
iter,Delta_inf
1,3.3925938184022657
2,1.846747151639609
3,1.0755706104227443
4,0.6073893244265536
5,0.3165953265830663
6,0.14931371542610172
7,0.06361927261030331
8,0.024830775395850768
9,0.008908794415729115
10,0.002943862451961987
11,0.0009091443116537867
12,0.0002621346771505273
13,7.15031498765839e-05
14,1.835798726057547e-05
15,4.480085686209279e-06
16,1.0427120600287054e-06
17,2.3316698372077838e-07
18,4.9887479702803716e-08
19,1.0225606361657924e-08
20,2.028359924466372e-09
21,3.8855563211370736e-10
22,7.18152204370881e-11


==> experiment5output/SI_gamma_history_g0p9800.csv <==
iter,Delta_inf
1,5.114722660232098
2,4.1461340336524835
3,3.559194246150156
4,2.9288155953859683
5,2.2054241422160388
6,1.4838727511577812
7,0.8953861600898918
8,0.49097143137202437
9,0.24479440588002
10,0.11187691100220754
11,0.047538236537532086
12,0.01877016897367767
13,0.006952343859236265
14,0.002414146990284749
15,0.0007976423533015975
16,0.00025074383999079686
17,7.524247562074038e-05
18,2.1516342421534773e-05
19,5.9196752735246605e-06
20,1.5690537162882379e-06
21,3.997419213419562e-07
22,9.843274995091633e-08
23,2.358494377574516e-08
24,5.4716231545626215e-09
25,1.241961200548758e-09
26,2.7413804559728305e-10
27,5.882805353962794e-11


==> experiment5output/SI_gamma_history_g0p9900.csv <==
iter,Delta_inf
1,10.281109185719057
2,16.700014330091243
3,28.65132288288368
4,46.980855491491404
5,70.33014533141315
6,93.7469247450774
7,111.8118635334487
8,120.86442861437496
9,118.36582003357285
10,106.07738173509767
11,88.07875890067089
12,67.83188184567734
13,48.80739055658785
14,32.89475817454172
15,21.003265181636152
16,12.759323734155487
17,7.362743653024495
18,4.038724903221237
19,2.1343059879357043
20,1.0803949709195422
21,0.5244880285890758
22,0.24710945340814305
23,0.11256529557272188
24,0.04968366432609628
25,0.021375130876265303
26,0.008909458756136246
27,0.003603951107947978
28,0.0014318180680561454
29,0.0005542321118241489
30,0.0002098732022659533
31,7.82457284742577e-05
32,2.8497180238673536e-05
33,1.0150462088631684e-05
34,3.5652393535201554e-06
35,1.2336377892552264e-06
36,4.186812816442398e-07
37,1.39715140790031e-07
38,4.6300243639052496e-08
39,1.5086399685060314e-08
40,4.8652211148692e-09
41,1.5530545738329238e-09
42,4.885123416897841e-10
43,1.5234391526064428e-10
44,4.716937951343425e-11


==> proton_pstar_processed.csv <==
Energy_MeV,Range_cm,S_spline
0.0015,8.969e-06,199.19436639045992
0.002,1.137e-05,217.75159564229335
0.0025,1.357e-05,237.17914499516743
0.003,1.56e-05,254.9250270361362
0.004,1.93e-05,286.4325208177636
0.005,2.262e-05,315.22041936729886
0.006,2.567e-05,341.3851240021697
0.007,2.849e-05,367.55996556827427
0.008,3.113e-05,389.38096708818586
0.009,3.363e-05,412.09248650902623
0.01,3.599e-05,433.79014585081404
0.0125,4.15e-05,474.25603209870167
0.015,4.657e-05,511.123300572677
0.0175,5.131e-05,544.2076209932915
0.02,5.578e-05,572.9381917002139
0.0225,6.005e-05,599.19343739249
0.025,6.413e-05,625.4024097990889
0.0275,6.806e-05,646.3255558485992
0.03,7.187e-05,666.578703498186
0.035,7.916e-05,703.038821103368
0.04,8.613e-05,731.9487777036097
0.045,9.284e-05,757.1512031670803
0.05,9.935e-05,779.5304375988765
0.055,0.0001057,791.1607354763327
0.06,0.000112,799.1600379171773
0.065,0.0001182,812.4935107740446
0.07,0.0001243,829.4831923468919
0.075,0.0001303,828.5407834545725
0.08,0.0001364,815.218300357433
0.085,0.0001425,828.9141064321304
0.09,0.0001485,827.9898688298689
0.095,0.0001546,817.9120103717225
0.1,0.0001607,818.4952770732334
0.125,0.000192,780.1387805470773
0.15,0.0002249,738.0329846604376
0.175,0.0002598,697.1727035058409
0.2,0.0002966,661.5560467808002
0.225,0.0003354,628.4232265866164
0.25,0.0003761,601.2234301246591
0.275,0.0004186,574.8398146811593
0.3,0.0004631,549.9749639029249
0.35,0.0005577,508.34128055569073
0.4,0.0006599,471.4743910811543
0.45,0.0007697,440.76285136339925
0.5,0.0008869,412.5720527004885
0.55,0.001012,388.5109444764597
0.6,0.001144,369.4862448149849
0.65,0.001283,349.6225821682503
0.7,0.00143,331.93580367236535
0.75,0.001584,317.53592472365136
0.8,0.001745,303.9172426428827
0.85,0.001913,291.60704990990087
0.9,0.002088,279.9128054703631
0.95,0.00227,270.2291329904114
1.0,0.002458,261.4238369485231
1.25,0.003499,222.88030927135082
1.5,0.004698,195.77357072170855
1.75,0.006052,174.90101148380558
2.0,0.007555,158.5796605973902
2.25,0.009203,145.54844973092005
2.5,0.01099,134.55756708568177
2.75,0.01292,124.90035998945446
3.0,0.01499,117.0588939996992
3.5,0.01952,104.26457377600187
4.0,0.02458,94.0437383286413
4.5,0.03015,85.7955659349388
5.0,0.03623,79.08768361840592
5.5,0.04279,73.48828676767359
6.0,0.04984,68.56188519064924
6.5,0.05737,64.3876184099525
7.0,0.06537,60.713167608248924
7.5,0.07384,57.453112299536365
8.0,0.08277,54.623560438331324
8.5,0.09215,52.01282320035575
9.0,0.102,49.58160803327773
9.5,0.1123,47.6215515307442
10.0,0.123,45.79667230677734
12.5,0.1832,38.142099778759814
15.0,0.2539,32.92359244761421
17.5,0.335,29.028565230627333
20.0,0.426,26.074709018235424
25.0,0.637,21.74181762027622
27.5,0.7566,20.136368830342644
30.0,0.8853,18.754639982461473
35.0,1.17,16.540847069120005
40.0,1.489,14.90884485170498
45.0,1.841,13.541604442195245
50.0,2.227,12.447138621927696
55.0,2.644,11.548076404827077
60.0,3.093,10.766323599658387
65.0,3.572,10.134112273253415
70.0,4.08,9.559198398253837
75.0,4.618,9.051555693616983
80.0,5.184,8.62993466397359
85.0,5.777,8.23595524812286
90.0,6.398,7.883390655561128
95.0,7.045,7.576602001803161
100.0,7.718,7.288105194516034
125.0,11.46,6.188307881266563
150.0,15.77,5.474955852272653


==> proton_range_data.csv <==
Energy_MeV,Range_cm
0.0015,8.969e-06
0.002,1.137e-05
0.0025,1.357e-05
0.003,1.56e-05
0.004,1.93e-05
0.005,2.262e-05
0.006,2.567e-05
0.007,2.849e-05
0.008,3.113e-05
0.009,3.363e-05
0.01,3.599e-05
0.0125,4.15e-05
0.015,4.657e-05
0.0175,5.131e-05
0.02,5.578e-05
0.0225,6.005e-05
0.025,6.413e-05
0.0275,6.806e-05
0.03,7.187e-05
0.035,7.916e-05
0.04,8.613e-05
0.045,9.284e-05
0.05,9.935e-05
0.055,0.0001057
0.06,0.000112
0.065,0.0001182
0.07,0.0001243
0.075,0.0001303
0.08,0.0001364
0.085,0.0001425
0.09,0.0001485
0.095,0.0001546
0.1,0.0001607
0.125,0.000192
0.15,0.0002249
0.175,0.0002598
0.2,0.0002966
0.225,0.0003354
0.25,0.0003761
0.275,0.0004186
0.3,0.0004631
0.35,0.0005577
0.4,0.0006599
0.45,0.0007697
0.5,0.0008869
0.55,0.001012
0.6,0.001144
0.65,0.001283
0.7,0.00143
0.75,0.001584
0.8,0.001745
0.85,0.001913
0.9,0.002088
0.95,0.00227
1.0,0.002458
1.25,0.003499
1.5,0.004698
1.75,0.006052
2.0,0.007555
2.25,0.009203
2.5,0.01099
2.75,0.01292
3.0,0.01499
3.5,0.01952
4.0,0.02458
4.5,0.03015
5.0,0.03623
5.5,0.04279
6.0,0.04984
6.5,0.05737
7.0,0.06537
7.5,0.07384
8.0,0.08277
8.5,0.09215
9.0,0.102
9.5,0.1123
10.0,0.123
12.5,0.1832
15.0,0.2539
17.5,0.335
20.0,0.426
25.0,0.637
27.5,0.7566
30.0,0.8853
35.0,1.17
40.0,1.489
45.0,1.841
50.0,2.227
55.0,2.644
60.0,3.093
65.0,3.572
70.0,4.08
75.0,4.618
80.0,5.184
85.0,5.777
90.0,6.398
95.0,7.045
100.0,7.718
125.0,11.46
150.0,15.77


==> proton_stopping_bethe.csv <==
Energy_MeV,S_hat,S_BB
0.03865110374910647,724.1075585203661,6.112955813377748
0.03923196962917034,727.4808266949037,36.53278138574964
0.03982156501855981,730.9099904418073,66.05050779733979
0.0404200211082015,734.3689707777692,94.68617979082887
0.04102747106061737,737.7770631633804,122.45944631639934
0.04164405003955456,741.121805049452,149.38956783783686
0.042269895240060876,744.3951030352995,175.4954235378159
0.04290514591901188,747.5884438242261,200.7955183896614
0.04354994342609706,750.6928907012958,225.30799007372036
0.04420443123527163,753.6990822823053,249.05061582161954
0.04486875497668074,756.5972338413469,272.04081910455636
0.04554306246906386,759.446376666447,294.29567623795214
0.04622750375264578,762.3845286345548,315.8319227891005
0.04692223112252216,765.4195658976329,336.6659599609103
0.04762739916254674,768.5555545944339,356.8138608243044
0.048343164779727714,771.7967782693244,376.29137642846274
0.04906968723914126,775.1477524487387,395.1139418087908
0.04980712819936951,778.6132404089034,413.2966819175459
0.05055565174847122,782.0345142204073,430.8544173770523
0.051315424440493175,784.9825759188558,447.80167023676273
0.05208661533252989,787.4009340096515,464.1526695018699
0.05286939602234079,789.253111370103,479.9213566773156
0.05366394068653223,790.5035019096738,495.1213911276041
0.054470426119313624,791.1178109058977,509.76615540228903
0.05528903177183605,791.1357302705014,523.868760420054
0.05611993979212171,791.3938610757044,537.4420505810757
0.056963335065593965,792.1576748494406,550.4986087992592
0.05781940525621599,793.4529800029865,563.0507614119493
0.058688340848248,795.3087860439545,575.1105830261625
0.05957033518863198,797.7577266701262,586.6899012691565
0.06046558453001316,800.7229056137711,597.8003014645714
0.06137428807440843,803.5883219362677,608.4531311986639
0.06229664801753056,806.2420407041124,618.6595048361746
0.06323286959377905,808.6677476783607,628.4303079248691
0.06418316112190658,810.8487530543317,637.7762015408234
0.06514773405137222,812.7779911521972,646.7076265563456
0.06612680300939111,814.9892703646354,655.2348078133147
0.06712058584869092,817.8202237973723,663.3677582327406
0.06812930369598665,821.3104395651508,671.1162828545097
0.06915318100118321,825.5045809979019,678.48998279086
0.07019244558731798,830.4036064365985,685.4982591225755
0.07124732870125378,834.1086752991655,692.150316713575
0.07231806506513339,835.511220845866,698.4551679595735
0.07340489292860795,834.4809352708949,704.4216364741546
0.07450805412184958,830.9259089816824,710.0583606964823
0.07562779410936114,825.4069298320421,715.3737974481536
0.07676436204459479,820.828540509701,720.3762254111136
0.07791801082539071,817.5857483162692,725.0737485505433
0.07908899715024989,815.7075772099073,729.4742994777811
0.08027758157545174,815.2408729251333,733.5856427420797
0.08148402857303069,816.330998135741,737.4153780714196
0.082708606589624,819.0998007220073,740.970943550859
0.08395158810620353,823.6579994694858,744.2596187429602
0.08521324969870583,830.0664877081128,747.2885277497168
0.08649387209957285,834.7862486004428,750.064642224135
0.08779374026021781,835.6382521274694,752.5947843179167
0.08911314341442991,832.4211074726081,754.8856295842571
0.09045237514273147,825.4448022707985,756.943709821446
0.09181173343770292,819.7986573361195,758.775415866408
0.09319152077028879,817.0514824458559,760.3870003368975
0.09459204415710087,817.2764697452747,761.7845803244915
0.09601361522873231,819.4536824966686,762.9741400359181
0.09745655029909854,820.4026419250717,763.9615333877358
0.09892117043582059,819.8610141988719,764.7524865522452
0.10040780153166555,817.8257599159748,765.3526004571997
0.10191677437706108,815.361767514224,765.7673532391734
0.10344842473369983,812.8821253862659,766.0021026519614
0.1050030934092497,810.3869867497222,766.0620884302717
0.10658112633318659,807.8765113854733,765.9524346100407
0.10818287463376788,805.3508656970162,765.6781518058523
0.10980869471616173,802.810222767817,765.2441394463502
0.11145894834175038,800.2547624166211,764.6551879681399
0.11313400270862647,797.6846712506705,763.9159809694636
0.11483423053329789,795.1001427167971,763.0310973233871
0.11656001013362109,792.5013771503573,762.0050132522895
0.11831172551298028,789.888581821976,760.8421043643099
0.12008976644573265,787.2619709820767,759.5466476504058
0.12189452856393684,784.6217659031751,758.1228234463482
0.12372641344538467,781.9681949199248,756.5747173570016
0.12558582870295693,779.2962923413573,754.9063221449084
0.12747318807532096,776.5298527974749,753.1215395837688
0.1293889115189919,773.6418684809139,751.2241822783665
0.13133342530177672,770.6301563583993,749.2179754481834
0.13330716209762383,767.492617197559,747.1065586810387
0.1353105610828972,764.227244472914,744.8934876505631
0.13734406803409696,760.8321334592088,742.5822358049533
0.13940813542705,757.305490479757,740.1761960198414
0.14150322253759004,753.6456422739977,737.6786822255245
0.14362979554375077,749.8510454449954,735.0929309991888
0.14578832762949595,745.9202959441969,732.4221031292278
0.147979299090007,741.852138547441,729.6692851508607
0.15020319743855395,737.6462805745232,726.8374908505928
0.15246051751497136,733.4159454941239,723.9296627454413
0.1547517615957661,729.2427157043965,720.94867353098
0.15707743950587857,725.1277387815669,717.8973275055006
0.1594380687321233,721.0721879270496,714.7783619644501
0.16183417453833604,717.077263944348,711.594448570371
0.16426629008224977,713.1441973523243,708.3481946955208
0.16673495653412712,709.2742506448214,705.0421447416753
0.16924072319717726,705.4687207075342,701.6787814312896
0.17178414762978078,701.7289414040231,698.2605270774504
0.17436579576955233,698.0562863438671,694.7897448277395
0.17698624205926677,694.4098476572857,691.2687398857531
0.17964606957467963,690.6888960483337,687.6997607083694
0.18234587015426662,686.8885926814739,684.0850001817282
0.18508624453091338,683.0085199030427,680.426596772119
0.1878678024655855,679.0483241354087,676.7266356587756
0.19069116288300583,675.0077189127715,672.9871498416215
0.1935569540093719,670.8864878857934,669.2101212304474
0.19646581351214176,666.6844877828133,665.3974817104134
0.19941838864192257,662.401651314857,661.5511141906278
0.20241533637648995,658.075345155571,657.6728536301523
0.20545732356697138,653.7817748616911,653.7644880451477
0.2085450270862286,649.5238274513108,649.8277594962708
0.2116791339794681,645.3021979631471,645.8643650588918
0.21486034161711492,641.1175846304199,641.8759577718104
0.2180893578499859,636.9706893723463,637.8641475702258
0.22136690116679275,632.8622183224034,633.8305021988463
0.22469370085401352,628.7928823952922,629.7765481094282
0.22807049715816533,624.7689190186383,625.7037713385726
0.23149804145051792,620.7989003722723,621.613618371278
0.23497709639428083,616.8837056672722,617.5074969853026
0.23850843611430284,613.0241757952622,613.386777080578
0.2420928463693241,609.2211705207393,609.2527914925205
0.24573112472681446,605.4755701210734,605.106836788579
0.24942408074043984,601.7882771334624,600.9501740512839
0.2531725361301973,598.0853665102072,596.7840296430137
0.25697732496525516,594.234774445065,592.6095959592991
0.2608392938495424,590.2335544964496,588.4280321649768
0.2647593021101254,586.0815295685321,584.2404649171422
0.2687382219884185,581.7788055906243,580.0479890730296
0.2727769388342658,577.32578128838,575.8516683856382
0.2768763513029395,572.7509328387349,571.6525361841631
0.2810373715551016,568.2548824991243,567.4515960421955
0.2852609254597678,563.8774542723179,563.249822431128
0.289547952800322,559.6189418224111,559.0481613634922
0.29389940748362925,555.4797322564488,554.84753102137
0.29831625775228865,551.4603112951894,550.6488223726067
0.3027994864000774,547.5332753101162,546.4528997762312
0.30735009099063143,543.5930470033244,542.2606015747895
0.3119690840794149,539.6297617073582,538.0727406747554
0.31665749343902355,535.6438415313661,533.8901051172081
0.321416362287873,531.635723980505,529.7134586343724
0.3262467495223277,527.6058619713414,525.5435411977362
0.33114972995231445,523.5547238313798,521.3810695540877
0.3361263945404795,519.4827932822252,517.226737750757
0.341177850644937,515.3905694059187,513.0812176508714
0.3463052222656697,511.2785665939878,508.94515943834244
0.35150965029462916,507.14819978776086,504.81919211154167
0.35679229276959457,503.014987856697,500.7039239698323
0.36215432513185025,498.8847813334536,496.5999430867514
0.3675969404877317,494.7580397535912,492.50781777688076
0.37312134987410334,490.63522121567763,488.4280970515723
0.3787287825278278,486.5167821815851,484.36131106610446
0.3844204861592829,482.40317727834474,480.30797155736684
0.39019772722999,478.29485910173844,476.26857227332135
0.39606179123441326,474.1922780218112,472.24358939397507
0.4020139829859971,470.09845128775595,468.2334819420205
0.4080556269074996,466.04651316058926,464.2386921879523
0.4141880673256884,462.04657231916497,460.25964604462956
0.42041266877046973,458.0987434569098,456.29675345513675
0.42673081627850856,454.20314429179444,452.35040877201925
0.43314391570141214,450.35989621370453,448.4209911292275
0.4396533940185487,446.56912495811275,444.50886480651485
0.44626069965456294,442.83096130778773,440.6143795856167
0.4529673028016663,439.13165984739265,436.737871100247
0.4597746957467674,435.3648992645708,432.8796611782758
0.46668439320352395,431.5093330619232,429.04005817674056
0.47369793264938037,427.56619869350885,425.2193573104196
0.4808168746676706,423.5369026382045,421.4178409734592
0.4880428032948665,419.42302085851617,417.6357790537097
0.4953773263730405,415.226298571531,413.87342924207957
0.5028220759076254,410.96618364423136,410.1310373338772
0.5103787084305548,406.8244327634854,406.40883752465305
0.5180489053688562,402.8470700636518,402.7070527002673
0.5258343734187866,399.03235088078725,399.02589471979337
0.5337368449255877,395.3787998431417,395.3655646934787
0.541758078268953,391.88521456090183,391.72625325497455
0.5498998582542838,388.5506707580363,388.1081408266879
0.5581639965098244,385.2956538399639,384.5113978811895
0.5665523318897715,382.03747266994463,380.9361851955326
0.5750667308834351,378.7765170045867,377.38265410151644
0.5837090880305525,375.5131910932972,373.85094673018045
0.5924813263428407,372.2479014382609,370.3411962505245
0.6013853977318883,368.97908203578083,366.85352710443294
0.6104232834434751,365.60329797857923,363.3880552351391
0.6195969944984163,362.0635199869907,359.94488831243723
0.6289085721400395,358.3624685467208,356.524125951596
0.6383600882883796,354.50343010494004,353.1258599286519
0.6479536460012001,350.4902519220602,349.7501743905628
0.6576913799419487,346.4451287993467,346.3971460608977
0.6675754568547385,342.6203371142046,343.0668444414731
0.6776080760464723,339.0201892907029,339.75933200922685
0.6877914698762075,335.64114376239786,336.47466440879447
0.6981279042518828,332.4803385823363,333.2128906416847
0.7086196791345032,329.44825687330246,329.97405325019025
0.7192691290499028,326.376615381533,326.7581884982942
0.7300786236082047,323.26212434015343,323.56532654821945
0.7410505680310808,320.10575657001453,320.39549163298307
0.7521874036869356,316.9098562761951,317.24870222543154
0.7634916086341399,313.72022410784325,314.12497120374906
0.7749656981724208,310.5591662045233,311.0243060126324
0.786612225402543,307.4267115372838,307.946708821728
0.7984337817943963,304.32288350197524,304.89217668002556
0.810432997763628,301.2474344385465,301.86070166710346
0.8226125432569354,298.19995117662404,298.8522710408569
0.834975128346153,295.18044619497226,295.8668673820658
0.8475235038312754,292.18893280545774,292.90446873563747
0.8602604618525359,289.2024709553721,289.9650487487911
0.8731888365116863,286.17510035439165,287.048576806121
0.8863115045026105,283.106729658469,284.1550181614181
0.8996313857514229,279.9987070906667,281.2843340669652
0.9131514440661787,276.99107115552795,278.43648189949437
0.9268746877963487,274.23595465772314,275.61141528343313
0.9408041705022127,271.73006386422855,272.80908421142385
0.9549429916343046,269.4442019937605,270.02943516200224
0.9692942972230691,267.0541004955717,267.27241121461924
0.9838612805788902,264.46692328047226,264.5379521619882
0.9986471830026319,261.6857123834094,261.8259946200411
1.0136552945068618,258.8106018894623,259.1364721349248
1.0288889545479083,255.97854109648895,256.4693152882111
1.0443515527689298,253.19009119175777,253.82445179876152
1.0600465297541404,250.4448564697664,251.2018066230697
1.0759773777943726,247.7424488433757,248.60130205280828
1.0921476416641533,245.08248799797622,246.0228578101435
1.1085609194104484,242.46460155194904,243.46639114089714
1.1252208631532614,239.88842522398733,240.9318169055113
1.1421311798982738,237.35360300788122,238.41904766768462
1.1592956323616865,234.85978735541389,235.9279937813009
1.1767180398074653,232.40663936805484,233.45856347476158
1.1944022788971593,229.99382899818863,231.01066293369917
1.2123522845525063,227.62103526066284,228.58419638163525
1.2305720508309879,225.2879464555049,226.1790661586152
1.2490656318145437,222.99426040271,223.7951727978893
1.2678371425116537,220.7257435124945,221.43241510096902
1.286890759772964,218.4655073796883,219.0906902105303
1.3062307232206805,216.21373133456893,216.76989368199366
1.325861336191922,213.97063048751875,214.46991955272347
1.3457869666962659,211.73641661806926,212.19066041023513
1.366012048387668,209.5112981093114,209.93200745806354
1.386541081550993,207.29547988508648,207.69385058048368
1.407378634103381,205.08916334998398,205.47607840531262
1.4285293426106505,202.89254633217152,203.27857836535475
1.449997913318977,200.70582302907363,201.10123675806378
1.4717891232020908,198.52918395591345,198.94393880402276
1.4939078210241923,196.3628158971323,196.80656870362003
1.5163589284188577,194.21135596024675,194.68900969244115
1.5391474409841441,192.08657015821856,192.59114409529272
1.5622784293941696,189.9889079320131,190.51285337868975
1.5857570405273862,187.91818752108577,188.454018202139
1.6095884986118059,185.87422758487574,186.41451846793976
1.6337781063874546,183.85684732010915,184.3942333698263
1.6583312462862811,181.86586657806856,182.39304144030498
1.6832533816297959,179.90110598193735,180.4108205966465
1.7085500578447266,177.96238704433398,178.44744818575145
1.7342269036969247,176.0495322851647,176.50280102785408
1.7602896325438253,174.16143471268703,174.57675545894554
1.786744043605721,172.28909682574567,172.66918737216417
1.8135960232561565,170.43034604786635,170.77997225796778
1.8408515463317017,168.58524037983628,168.9089852433302
1.8685166774614066,166.75383397403183,167.05610112972556
1.896597572416255,164.9361771702059,165.22119443020281
1.9251004794788784,163.1323165329236,163.40413940535794
1.9540317408338583,161.34229489058268,161.60481009831565
1.9833977939789356,159.56615137595037,159.8230803687108
2.0132051731574125,157.80537121200783,158.0588239257733
2.043460510812092,156.0709957488049,156.31191436042297
2.074170539061053,154.3650787324907,154.5822251764358
2.10534209119563,152.68733754924492,152.8696298207789
2.13698210320088,151.03749635998844,151.1740017129693
2.169097615298906,149.41528618340817,149.49521427370007
2.201695773515387,147.82044498562374,147.83314095248934
2.234783831269635,146.25271777697154,146.1876552546222
2.268369150988558,144.70718148791374,144.55863076720374
2.3024592057448627,143.16029343407698,142.9459411845251
2.337061580919906,141.6091371670505,141.3494603325256
2.3721839758915095,140.05407933028633,139.76906219264507
2.407834205747143,138.4954926340139,138.2046209248624
2.4440202030228737,136.9337555345756,136.65601089003
2.4807500194684295,135.3692518991507,135.12310667150265
2.5180318278387857,133.80465696557798,133.60578309612526
2.5558739237127015,132.25494876228876,132.10391525450154
2.5942847273385605,130.72268996008225,130.6173785205898
2.6332727855079643,129.20777494508783,129.14604857077512
2.672846773457471,127.71009692912627,127.68980140215099
2.713015496798938,126.2295480186149,126.24851335033411
2.7537878934788522,124.76611635956174,124.82206110661063
2.795173035767104,123.33289034171423,123.41032173449666
2.8371801322756776,121.9386806177612,122.01317268578084
2.879818530007649,120.58286221568164,120.63049181595049
2.9230977164369825,119.26484784203595,119.26215739912773
2.967027321619604,117.98408753895802,117.90804814241707
3.0116171203361777,116.73880309946395,116.56804319981981
3.056877034267096,115.5026153420018,115.24202218554103
3.1028171342001434,114.26534897880207,113.92986518688613
3.1494476422713658,113.02724212051048,112.63145277664428
3.1967789342395903,111.78853506204187,111.34666602497937
3.244821541795127,110.54947011227807,110.07538651090607
3.2935861549031946,109.31029141893619,108.81749633329147
3.3430836241825377,108.07124478883482,107.57287812140949
3.393324963319786,106.83257750380008,106.34141504509901
3.4443213515201343,105.59453813246698,105.12299082447318
3.4960841359948134,104.35737633824922,103.91748973926542
3.5486248344859654,103.13020122742547,102.72479663771735
3.601955137829444,101.92471847647653,101.54479694513235
3.656086912556167,100.74069738421724,100.37737667202988
3.7110322035325236,99.5778559495741,99.22242242194208
3.766803236640473,98.43591965723188,98.07982139883383
3.8234124214979457,97.31462143840443,96.94946141418264
3.8808723542200947,96.21370163890202,95.83123089373585
3.939195820222066,95.13290799472023,94.72501888389513
3.9983957970638664,94.07199561540365,93.63071505781325
4.058485457338026,93.02197855459059,92.54820972115543
4.119478171600621,91.9731701318211,91.47739381756101
4.181387511346344,90.92574495363185,90.41815893379639
4.244227252028324,89.87988452198466,89.3703973046266
4.308011376123295,88.83577038231964,88.33400181739022
4.372754076242817,87.79358400121197,87.30886601630618
4.438469758291309,86.75350664307871,86.29488410649918
4.505173044671488,85.71578803654307,85.29195095778546
4.57287877753801,84.69372985813868,84.29996210816718
4.64160202209998,83.69685098060815,83.31881376710056
4.7113580699731425,82.72472087471455,82.34840281852293
4.782162442582407,81.77692972553228,81.38862682362857
4.854030894615504,80.85308812676152,80.4393840234263
4.926979417528595,79.95282682170668,79.50057334106208
5.001024243104516,79.07579397261031,78.57209438394263
5.0761818470644995,78.20803531684294,77.65384744561554
5.152468952734216,77.33670813302396,76.74573350748504
5.229902534764866,76.46206009732617,75.84765424028764
5.308499822910222,75.58434402503678,74.9595120053916
5.388278305860397,74.7038176055491,74.08120985591245
5.469255735133291,73.82074312336323,73.21265153763458
5.551450129024465,72.93856926148561,72.35374148975376
5.634879776616376,72.0693660570195,71.5043848454451
5.71956324184792,71.21411943660073,70.66448743227394
5.805519367645069,70.37265476084518,69.83395577243081
5.892767280113625,69.54480076680237,69.01269708280455
5.981326392794949,68.730389555827,68.20061927491517
6.071216410985705,67.92832265313314,67.39763095468437
6.162457336122469,67.13649306078987,66.60364142206733
6.255069470232235,66.35475031464637,65.81856067053559
6.3490734204498525,65.58300989071451,65.04229938642939
6.444490103603308,64.82118750087189,64.27476894818724
6.541340750867912,64.06873372339997,63.51588142541477
6.639646912490483,63.321773287085605,62.765549577867425
6.739430462584474,62.57949277145085,62.023686854284335
6.840713603997195,61.84193613015497,61.290207391120724
6.943518873250145,61.10914579000934,60.565026011159496
7.047869145553653,60.38170791554156,59.84805822201764
7.1537876398968265,59.663520346400404,59.13922021453902
7.261297924213989,58.955258250911655,58.438428861097385
7.370423920628823,58.25682021088216,57.74560171378605
7.481189910777267,57.56810576035793,57.060657002523385
7.593620541210399,56.8902997160323,56.38351363305663
7.707740828878589,56.22562690315457,55.714091184880694
7.823576166697995,55.573950629022356,55.05230990907496
7.941152329200753,54.93508720089263,54.3980907260433
8.060495478270045,54.30619976829196,53.751355223188966
8.181632168961427,53.67167088641183,53.1120256525002
8.304589355411572,53.02927393570296,52.48002492807023
8.429394396835818,52.37937268257007,51.85527662353875
8.556075063615909,51.72419821474113,51.237704969462335
8.684659543479166,51.07816839796697,50.62723485062996
8.815176447770545,50.444098464568405,50.023791803298764
8.947654817818922,49.82179706598968,49.42730201237888
9.082124131399135,49.216396424306794,48.83769230855843
9.218614309291057,48.64855918959223,48.254890165363165
9.357155721937245,48.11964299767247,47.67882369617089
9.497779196200725,47.62894155221243,47.109421651170265
9.640516022224254,47.14065735824915,46.54661341426936
9.785397960392666,46.6176078410842,45.99032899995263
9.932457248399931,46.06064768534867,45.440499050102325
10.081726608422338,45.477254353323495,44.89705483076179
10.233239254399475,44.900368551168505,44.35992822886995
10.387028899424775,44.33431188302304,43.82905174894966
10.543129763246883,43.77890329894549,43.30435850975616
10.70157657988396,43.23396672775937,42.78578224089671
10.862404605352422,42.69933098137704,42.27325727940665
11.025649625511617,42.1748296644578,41.76671856630203
11.191347964026622,41.66030108933807,41.26610164309467
11.35953649045068,41.15558819618559,40.771342648280466
11.530252628428913,40.66053847834363,40.282378313801296
11.70353436402554,40.175003912842826,39.799145961479454
11.879420254176214,39.698840896074614,39.3215834994289
12.057949435267204,39.231910184634735,38.849629418440536
12.239161631843695,38.77407684135886,38.38322278835118
12.42309716544898,38.32521018659014,37.92230325438821
12.609796963596233,37.88404006449689,37.46681103349697
12.799302568875502,37.44557062842434,37.0166869106527
12.991656148197174,37.00926862219213,36.57187223515256
13.186900502174606,36.57517419076473,36.13230891689834
13.385079074647782,36.14332668739586,35.69793942265947
13.586235962349852,35.713764663065035,35.26870677232901
13.790415924719165,35.286525856504426,34.84455453516804
13.997664393858788,34.861647184818175,34.42542682603616
14.208027484645445,34.439164734694465,34.01126830161793
14.421552004990614,34.019113754209435,33.602024156639786
14.638285466255862,33.601528645222146,33.197640120078745
14.858276093824415,33.18644295635957,32.79806245136943
15.081572837831885,32.77419445078311,32.403237936601876
15.308225384058263,32.36814758569601,32.013113884720376
15.53828416498332,31.96913974946666,31.627638123715553
15.77180037100844,31.577066575254193,31.246758996817682
16.008825961847087,31.19182612871647,30.87042535868701
16.249413678086153,30.81331887516122,30.49858657160608
16.49361705292152,30.441447648581164,30.131192501671098
16.741490424069518,30.076117622582267,29.768193514985715
16.993088945857703,29.717236283215115,29.409540473858517
17.248468601497365,29.364713403726157,29.055184733000445
17.50768621554014,29.018459636685964,28.705078135729778
17.77079946652216,28.67671492443698,28.359173010178928
18.037866899798214,28.33795975811566,28.01742216550989
18.30894794056846,28.002192273734348,27.679778888130944
18.58410290710125,27.66940998116393,27.346196937924994
18.863393024154654,27.339609776076053,27.016630544481675
19.146880436599375,27.012787951979877,26.691034403339955
19.43462822324671,26.688940212341198,26.369363672237125
19.726700410884344,26.368061682772478,26.051573967367357
20.02316198852273,26.050149326372924,25.737621359652547
20.324078921855904,25.735649098360618,25.427462371018475
20.629518167939654,25.424875043000846,25.12105397068657
20.939547690089878,25.11779829801035,24.818353571473324
21.254236473005253,24.81438990474287,24.519319026103428
21.573654538117136,24.51462082043912,24.223908623534637
21.89787295916975,24.21846193023419,23.93208108529426
22.22696387803515,23.92588405892294,23.64379556182993
22.56100052076522,23.636857982486358,23.35901162887362
22.900057213885333,23.351354439379765,23.077689283819552
23.244209400932885,23.06934414158556,22.799788942114848
23.59353365924399,22.790797785433043,22.52527143366715
23.948107716992826,22.515686062187477,22.254097999266584
24.30801047048709,22.24397966841125,21.986230287021044
24.67332200172294,21.97564931610073,21.721630348810642
25.04412359620418,21.71067046105818,21.460260636754764
25.420497761029274,21.449417995158296,21.202083999697866
25.80252824324969,21.19210920102556,20.94706367971035
26.190300048504618,20.938697083689732,20.69516330860765
26.58389945993575,20.68913536674146,20.446346904484713
26.98341405738583,20.443378492081298,20.200578868269666
27.388932736886204,20.201381619854736,19.957823980294087
27.80054573043726,19.962308870868792,19.71804739688145
28.21834462608556,19.724075509551614,19.481214646953497
28.642422388303576,19.486606498906202,19.247291628655365
29.072873378674792,19.24993727923708,19.016244605998832
29.50979337689032,19.01410301749297,18.78804020552425
29.953279602060984,18.779138586522315,18.56264541298206
30.403430734349232,18.546351952141304,18.340027570032323
30.860346936926636,18.317605092692293,18.120154370964293
31.324129878261378,18.092854976952847,17.902993859435302
31.79488275474016,17.87204249209691,17.68851442522873
32.27271031363063,17.65510993482215,17.476684801032203
32.75771887638888,17.442000992767646,17.26747405923536
33.250016362316664,17.232660727070964,17.060851608747566
33.74971231257474,17.027035556070228,16.856787191835686
34.256917914557064,16.825073240160215,16.65525088098181
34.77174602663072,16.626722867814408,16.4562130757619
35.29431120324825,16.43183902984312,16.259644499744077
35.82472972043736,16.239925941198386,16.06551619740741
36.363119601673056,16.050892607776188,15.873799531081735
36.9096006441396,15.864707516943218,15.684466177907531
37.46429444538611,15.681339636164354,15.497488126816805
38.027324430383416,15.500758416140776,15.312837675534318
38.59881587898766,15.322933794102932,15.13048742759967
39.17889595381581,15.147836197275376,14.950410289410602
39.76769372854088,14.975436546529934,14.772579467286588
40.36534021661237,14.805038853440013,14.596968464553344
40.97196840040758,14.63400063547042,14.423551078648568
41.58771326082181,14.46210476726967,14.252301398248626
42.21271180730317,14.289411588960295,14.083193800415343
42.847103108338125,14.115982751174876,13.916202947765061
43.49102832239582,13.94188113256566,13.751303785657495
44.14463072933759,13.767170753249356,13.588471539406065
44.80805576229761,13.591916684419253,13.427681711509413
45.48145104004351,13.417860014635023,13.268910078903131
46.16496639982333,13.249599698408346,13.112132690233093
46.85875393070525,13.087268820473618,12.957325863149533
47.56296800741921,12.930737228333154,12.804466181621763
48.277765324707175,12.779884494352888,12.653530493274086
49.00330493218859,12.634599686293262,12.50449590674239
49.73974826975131,12.494781179321704,12.357339789051473
50.487259203472924,12.35882187756651,12.212039763013511
51.24600406208289,12.22149031880859,12.068573704646692
52.01615167397269,12.082411282294304,11.926919740615094
52.79787340476123,11.941654472926306,11.787056245688783
53.59134319542571,11.799292824890314,11.648961840224844
54.39673760100556,11.655402370907815,11.512615387668681
55.21423582988714,11.510250012872842,11.377995992075958
56.04401978367965,11.367705010649289,11.245082995655046
56.88627409769048,11.22920983883657,11.11385597632952
57.74118618200772,11.094683596767014,10.98429474532131
58.608946263201155,10.964049948751434,10.856379344753877
59.48974742664991,10.83723702572252,10.730090045275608
60.38378565950525,10.714010729945306,10.605407343703314
61.291259894300005,10.592963755106021,10.48231196068587
62.21237205321345,10.473775566709556,10.360784838387316
63.147327093000186,10.356427267075045,10.240807138190638
64.09633305059606,10.24090029215516,10.122360238420365
65.05960108940758,10.127170772931365,10.00542573208576
66.03734554629835,10.013566321484507,9.889985424642969
67.02978397928155,9.89881026292656,9.776021331776981
68.03713721592793,9.78295423548778,9.663515677202975
69.05962940250271,9.666051851547037,9.552450890487068
70.09748805384065,9.548179236124142,9.442809604886076
71.1509441039697,9.43213643546768,9.334574655206753
72.22023195749651,9.319811935345959,9.22772907568386
73.30558954176418,9.211132141224603,9.12225609787723
74.40725835979278,9.106028524081509,9.01813914858769
75.52548354401655,9.004264372691395,8.915361847791882
76.66051391082878,8.90460924695707,8.813908006595417
77.81260201594513,8.806815735311817,8.713761625204997
78.98200421060024,8.710862449684933,8.614906890918542
80.1689806985889,8.616692950263806,8.517328176134013
81.3737955941632,8.522081704585984,8.421010036376288
82.59671698080093,8.425757626473544,8.325937208342149
83.8380169708575,8.327779745540711,8.23209460796337
85.09797176611241,8.22822846364706,8.139467328487648
86.37686171922836,8.13052566977752,8.048040638577309
87.67497139613135,8.037125768775546,7.9577999804257145
88.99258963932992,7.947943875519396,7.868730967891278
90.33000963218612,7.86276996153934,7.780819384648808
91.68752896415066,7.7784978084642065,7.694051182358342
93.06544969698015,7.693869243598288,7.608412478851016
94.4640784319494,7.608907041241207,7.523889556332196
95.88372637807221,7.523841884090802,7.440468859601491
97.32470942134906,7.439478322378754,7.35813699428969
98.78734819505551,7.355893288601193,7.2768807251124175
100.27196815108525,7.273093706443484,7.196686974140382
101.77889963236686,7.191394759656288,7.117542819086255
103.30847794636924,7.110949554687942,7.0394354916077
104.86104343970955,7.031745603481538,6.962352375627006
106.43694157388441,6.953770640359461,6.886281005666553
108.03652300213929,6.8770126250137515,6.811209065200431
109.66014364749078,6.801459745634053,6.737124385022041
111.30816478192489,6.727100422185289,6.664014941627283
112.98095310678207,6.65392330984849,6.591868855613636
114.67888083435275,6.5819173026384625,6.520674390094536
116.40232577069894,6.511071537213276,6.450419949129347
118.15167139971848,6.441375396891405,6.381094076168528
119.9273069684749,6.3728185158932495,6.312685452514015
121.72962757380938,6.305390783825116,6.245182895794566
123.55903425025248,6.2390823504249555,6.178575358456139
125.415934059259,6.173883630590319,6.112851926266996
127.3007401797841,6.109785309710656,6.048001816837434
129.2138720002182,6.046778349327727,5.984014378154165
131.1557552117059,5.984853993149381,5.9208790871291015
133.12682190286742,5.924003773444094,5.8585855481622895
135.127510655941,5.864219517845829,5.797123491719253
137.15826664437276,5.805493356600677,5.736482772922229
139.21954173187302,5.747817730289633,5.676653370155357
141.31179457295897,5.691185398064443,5.617625383683705
143.4354907150107,5.635589446436337,5.5593890342859655
145.59110270186105,5.581023298660888,5.5019346619006795
147.77911017893942,5.527480724765863,5.445252724285932
150.00000000000003,5.474955852272651,5.389333795692324


==> proton_stopping_bk.csv <==
Energy_MeV,S_hat,S_BK
0.001,181.82735104698892,56178.27657302446
0.00101502844223633,182.33012424032916,55530.86698169353
0.001030282738548712,182.84170895636697,54890.91826678162
0.0010457662831720794,183.36227272185025,54258.34444767053
0.0010614825213514326,183.89198640370617,53633.06053459965
0.0010774349501084367,184.43102426524933,53014.982517247205
0.0010936271190195457,184.9795640219589,52404.027353443
0.001110062631005815,185.53778689666404,51800.1129580114
0.0011267451431345946,186.10587767396618,51203.15819174245
0.0011436783674332598,186.6840247537077,50613.08285049054
0.001160866071715171,187.27242020327728,50029.80765439866
0.0011783120804180578,187.87125980852593,49453.254237246445
0.0011960202754549918,188.48074312304107,48883.345135921394
0.0012139945970781468,189.10107351550724,48320.00378001137
0.0012322390447555526,189.7324582148546,47763.154481516736
0.001250757678061012,190.37510835286992,47212.72242468139
0.0012695546175773996,191.02923900391346,46668.633655940794
0.0012886340458135278,191.695069221357,46130.81507398605
0.0013080002081348049,192.37282207031998,45599.19441994212
0.001327657413707868,193.062724656246,45073.70026765956
0.001347610036459412,193.76500814881993,44554.26201411814
0.001367862516049441,194.47990780068457,44040.80986994072
0.0013884193588591313,195.207662960367,43533.27485001681
0.0014092851389935499,195.94851707877518,43031.58876423393
0.0014304644992994327,196.70271770856976,42535.68420831613
0.0014519621523982752,197.47051649566052,42045.49455476754
0.001473782881734932,198.2521691620072,41560.95394392079
0.0014959315426419774,199.04793547884213,41081.997275088455
0.0015184130634200766,199.85807922935595,40608.56019781623
0.001541232446434576,200.6828681598068,40140.5791032372
0.0015643947692285758,201.52257391793026,39677.99111552573
0.0015879051856527444,202.37747197743428,39220.73408344957
0.0016117689270120975,203.24784154726456,38768.74657201958
0.0016359913032300106,204.13396546421717,38321.96785423571
0.0016605777040297413,205.03613006736643,37880.337902927786
0.00168553360013369,205.95462505264535,37443.797382690675
0.0017108645444806946,206.88974330579097,37012.2876419122
0.001736576173461608,207.84178071171974,36585.75070489303
0.001762674208173463,208.8110359382515,36164.129264057236
0.0017891644556924686,209.79781019193163,35747.36667225274
0.001816052810366138,210.80240694353245,35335.40693514053
0.0018433452551248504,211.82513162062472,34928.1947036714
0.0018710478628131075,212.86629126441167,34525.67526664955
0.0018991667975408052,213.92619414780467,34127.79454338186
0.0019277083160548034,215.00514935149312,33734.49907641187
0.0019566787691311263,216.1034662945175,33345.736024337384
0.001986084602988069,217.22145421559745,32961.45315471099
0.00201593236072054,218.3594216011908,32581.598837022437
0.002046228683755977,219.51767555597138,32206.12203576162
0.002076980313332128,220.69652111109886,31834.972303561746
0.0021081940919970344,221.89626046533266,31468.0997744216
0.0021398769651315847,223.1171921536931,31105.455157005516
0.00217203598249492,224.3596101380082,30746.98972802098
0.0022046782997930756,225.62380281330312,30392.655325672433
0.0022378111802712065,226.9100519235859,30042.404343190286
0.002271441996329726,228.2186313801615,29696.189722434854
0.002305578231164744,229.54980597516808,29353.964947573742
0.0023402274804331436,230.90382998257184,29015.684038832293
0.0023753974539427055,232.28094563838516,28681.301546315815
0.0024110959773676094,233.68138149138426,28350.772543903244
0.002447330993989729,235.10535061510384,28024.052623210995
0.002484110566466084,236.55304867137676,27701.09788762657
0.0025214428786228768,238.02142171377912,27381.86494641068
0.0025593362372764695,239.49527114483718,27066.31090886749
0.0025977990740817256,240.97127985453972,26754.393378582125
0.0026368399474081547,242.44775340574634,26446.07044772433
0.0026764675442442288,243.92286172354147,26141.300691417975
0.0027166906821303152,245.39463256740905,25840.043162175505
0.002757518311120687,246.86094504561316,25542.25738439622
0.0027989595157749897,248.3195232319503,25247.903348928303
0.002841023517179641,249.7679299537712,24956.941507693366
0.0028837196749996307,251.20356082949385,24669.33276837287
0.0029270574895611315,252.62363864371827,24385.03848915591
0.0029710466039654213,254.02520815841055,24104.020473547454
0.0030156968062345605,255.40811284744015,23826.240965236495
0.003061018031489342,256.8056225127587,23551.662643023188
0.0031070203641599447,258.2281412528862,23280.24861580461
0.003153714040229827,259.676034540246,23011.9624176182
0.0032011094495133243,261.1496627330012,22746.768002742418
0.003249217137967506,262.6493798871012,22484.629740853725
0.003298047810038748,264.1755324581925,22225.512412239477
0.0033476123310445705,265.7284578849308,21969.38120306604
0.0033979217295913,267.30848304468196,21716.201700701244
0.0034489872000280377,268.91592257202313,21465.939889090896
0.003500820104937501,270.55107702986544,21218.56214418863
0.003553431977664337,272.2142309224049,20974.03522943818
0.003606834524881398,273.90565053847905,20732.32629130795
0.0036610396291945793,275.6255816132621,20493.402854877
0.0037160593517868456,277.3742467955875,20257.232819471774
0.0037719059351019523,279.1518429075234,20023.784454353216
0.003828591805568503,280.95853798218195,19793.026394453664
0.003886129576364976,282.7944680651044,19564.92763616266
0.003944532050226272,284.6597337639426,19339.4575331615
0.00400381222229245,286.5543619421916,19116.58579230575
0.004063983283000288,288.468600394985,18896.282469555135
0.00412505862101827,290.393707725568,18678.5179659505
0.004187051826225719,292.3280213895871,18463.263023636908
0.004249976692736677,294.26972304927625,18250.488721932736
0.004313847221969219,296.21682949495874,18040.16647344408
0.004378677625760937,298.16718339050925,17832.26802022377
0.004444482329531201,300.11844389321766,17626.765429974836
0.0045112759754909505,302.0680772084284,17423.631092297666
0.00457907342590076,304.0133471502764,17222.837714980324
0.004647889766377829,305.95130579182455,17024.358320331732
0.004717740309252668,307.8787843009163,16828.166241557108
0.0047886405969762786,309.7923840720754,16634.235119175064
0.0048606064055784865,311.6884682797157,16442.538897476097
0.0049336537481782594,313.5631539937136,16253.051821021892
0.00500779887854681,315.4127040247468,16065.74843118489
0.00508305829472421,317.27731268144913,15880.603562727794
0.005159448742690377,319.18686626959703,15697.59234042249
0.005236987220091205,321.14276231075047,15516.690175707945
0.005315690980020745,323.1464541095164,15337.872763386551
0.005395577534860168,325.19945350503775,15161.116078358624
0.00547666466017446,327.30333378416367,14986.39637239447
0.005558970398667643,329.45973276733304,14813.690170943744
0.0056425130641974885,331.67035607906087,14642.974269981438
0.0057273112458505245,333.93698061585087,14474.225732890307
0.005813383812078274,336.261458225372,14307.421887379283
0.005900749914895708,338.64571961184754,14142.540322437239
0.005989428994142755,341.091778483805,13979.558885321961
0.00607944078180983,343.58327144320356,13818.455678583883
0.006170805306428449,346.0911577157065,13659.209057123937
0.006263542897527755,348.6128951994825,13501.797625285475
0.006357674190158026,351.14604336834816,13346.200233979664
0.0064532201294822235,353.6879275892704,13192.395977843926
0.006550201975436477,356.23562537453876,13040.36419243324
0.00664864130746062,358.78595243999735,12890.084451443754
0.00674856002929987,361.3354486667661,12741.536563968377
0.00684998037387861,363.88036408218125,12594.700571784026
0.006952924908247439,366.4166449957555,12449.556746670149
0.007057416538604584,368.941352938576,12306.085587758096
0.007163478515392724,371.45726060679107,12164.267818911134
0.007271134438472496,373.9611233905607,12024.08438613451
0.007380408262373678,376.4484309232058,11885.51645501548
0.007491324301625295,378.91434485324635,11748.545408192846
0.007603907236165886,381.3536876144506,11613.152842855532
0.0077181821168350265,383.7609322436841,11479.320568270101
0.007834174370947357,386.1301935080097,11347.030603336767
0.00795190980795048,388.45522062877285,11216.26517417347
0.008071414625167778,390.76210791676255,11087.006711727896
0.008192715413627582,393.18679196081786,10959.237849416984
0.008315839163979976,395.7521336501812,10832.941420793604
0.008440813272502469,398.4669981105319,10708.100457240156
0.008567665547195921,401.34098718289107,10584.698185688785
0.008696424213972152,404.38451839419383,10462.71802636776
0.008827117922934455,407.60891432635776,10342.143590573942
0.008959775754752559,411.02650401633383,10222.958678470839
0.009094427227133328,414.57218446189614,10105.147276912114
0.00923110230138881,418.01748742462314,9988.693557290071
0.009369831389102886,421.33131769584827,9873.58187340904
0.009510645358898182,424.4956990583863,9759.796759383202
0.009653575543304604,427.49182189345515,9647.322927558691
0.009798653745731207,430.3001182775269,9536.145266459573
0.00994591224754274,432.9003577072497,9426.248838757552
0.010095383815242543,435.32849730721705,9317.618879265096
0.010247101707763504,437.77791329741746,9210.240792951583
0.010401099683868428,440.26696101104454,9104.10015298244
0.010557412009661761,442.7959226542723,8999.182698780782
0.0107160734662141,445.36504637893864,8895.474334111446
0.010877119357301375,447.9745425945932,8792.961125187065
0.011040585517260252,450.6245799993216,8691.629298796011
0.011206508318961661,453.3152813118598,8591.465240451875
0.011374924681904135,456.04671868685006,8492.455492564273
0.011545872080428739,458.81890879447,8394.586752630781
0.011719388552057525,461.63180754511586,8297.845871449626
0.011895512705957236,464.48530443933186,8202.219851353062
0.012074283731530246,467.379216522809,8107.695844461032
0.012255741407134615,470.31328192601404,8014.26115095499
0.012439926108935137,473.2871529679079,7921.90321737163
0.01262687881988749,476.29475659471024,7830.6096349162235
0.012816641138857316,479.3169207912585,7740.3681377954745
0.013009255289876407,482.3496054464213,7651.166601569504
0.013204764131537993,485.3897709917186,7562.993041522885
0.013403211166533176,488.4341181867115,7475.83561105443
0.013604640551330762,491.47907442668594,7389.682600085522
0.013809097106002472,494.52077995203337,7304.52243348682
0.01401662632419591,497.55507405827285,7220.343669523059
0.01422727438325732,500.57748142204684,7137.134998315806
0.014441088154506522,503.5831986762073,7054.885240323906
0.014658115213666282,506.56708138626016,6973.583344841444
0.014878403851448339,509.5236316008762,6893.218388513042
0.01510200308429863,512.4562083664867,6813.779573866223
0.015328962665303899,515.4279233966665,6735.256227860728
0.01555933309526228,518.4524432457524,6657.637800454533
0.015793165633920258,521.5304613345425,6580.91386318638
0.016030512311378423,524.6626512304576,6505.07410777467
0.016271425939668762,527.8496633434925,6430.108344732479
0.016515960124505805,531.0921213285652,6356.006501998557
0.016764169277214473,534.3906181724938,6282.758623584083
0.01701610862683716,537.745711942523,6210.354868235014
0.0172718342324227,541.1579211720016,6138.785508109881
0.017531402995500142,544.6270299230978,6068.040927472778
0.017794872672739853,548.0939158948585,5998.111621401451
0.018062301888804973,551.5147923604991,5928.988194510256
0.018333750149396043,554.8813253729472,5860.661359687824
0.01860927785449155,558.1846663080545,5793.12193684931
0.018888946311787606,561.4154443564246,5726.360851702976
0.019172817750339455,564.563762153865,5660.369134531027
0.019460955334408118,567.6191950539979,5595.137918984471
0.01975342317751508,570.5707945755133,5530.658440891877
0.020050286356708153,573.4105382699678,5466.922037081865
0.02035161092704183,576.2860434035225,5403.920144219155
0.020657463936275156,579.2852808264439,5341.644297654046
0.02096791343979054,582.4146696422654,5280.086130285131
0.021283028515736813,585.6810561809385,5219.237371435138
0.02160287928039973,589.091750167414,5159.089845739726
0.02192753690380364,592.6545646425824,5099.6354720490635
0.022257073625547463,596.377860098962,5040.866262342095
0.022591562770878752,600.2625001613584,4982.774320653306
0.022931078767009342,604.1605932058876,4925.351842011846
0.023275697159676076,608.0069984894675,4868.591111392903
0.023625494629950596,611.7922233422398,4812.484502681131
0.023980549011301536,615.5061845165123,4757.024477646057
0.024340939306913376,619.1381997575264,4702.203584929263
0.024706745707265356,622.6769830806343,4648.014459043266
0.02507804960797469,626.1125955770756,4594.44981938192
0.02545493362790797,629.4936969826585,4541.502469242224
0.025837481627564607,632.8414797727411,4489.165294857413
0.026225778727736716,636.1495062284237,4437.431264441174
0.026619911328449295,639.4109431400013,4386.293427242897
0.027019967128185125,642.6185520998288,4335.744912613803
0.02742603514339861,645.7646812272266,4285.778929083819
0.027838205728322737,648.9053503908017,4236.388763449134
0.028256570595073922,652.1636176336733,4187.567779870214
0.028681222834058794,655.5483581330889,4139.309418980263
0.029112256934687757,659.0657740452455,4091.607197003929
0.02954976880639993,662.7224592174379,4044.454704886166
0.02999385580000382,666.525430506727,3997.8456074311516
0.03044461672933901,670.386505714893,3951.773642451114
0.03090215189326311,674.2021254457095,3906.232619924977
0.03136656309796931,677.9639943486432,3861.216421166691
0.03183795367963937,681.6633293885727,3816.718998003157
0.03231642852743678,685.290831899595,3772.734371961626
0.03280209410684587,688.8366800996737,3729.256633466445
0.03329505848336129,692.2905244224568,3686.279941045088
0.03379543134653372,695.6414861057837,3643.7985205433183
0.03430332403437698,698.8781595021193,3601.8066643493876
0.034818849558141726,701.9886185981978,3560.2987306272066
0.035342122627461746,705.0021877546985,3519.2691425583143
0.03587325967587785,708.0550005856734,3478.712387592619
0.03641237888674567,711.1594046918386,3438.6230167077406
0.03695960021953252,714.3161355050792,3398.995643676917
0.03751504543650962,717.5259235040551,3359.824944345334
0.03807883812984552,720.7894926231018,3321.1056559147837
0.03865110374910647,724.1075585203661,3282.832576236596
0.03923196962917034,727.4808266949037,3245.000563112687
0.03982156501855981,730.9099904418073,3207.6045336046845
0.0404200211082015,734.3689707777692,3170.63946335101
0.04102747106061737,737.7770631633804,3134.100385891814
0.04164405003955456,741.121805049452,3097.9823920017225
0.042269895240060876,744.3951030352995,3062.2806290302433
0.04290514591901188,747.5884438242261,3026.9903002497917
0.04354994342609706,750.6928907012958,2992.1066642112237
0.04420443123527163,753.6990822823053,2957.62503410679
0.04486875497668074,756.5972338413469,2923.5407771404475
0.04554306246906386,759.446376666447,2889.849313905409
0.04622750375264578,762.3845286345548,2856.5461177688817
0.04692223112252216,765.4195658976329,2823.6267142638844
0.04762739916254674,768.5555545944339,2791.0866804880793
0.048343164779727714,771.7967782693244,2758.9216445095335
0.04906968723914126,775.1477524487387,2727.1272847793225
0.04980712819936951,778.6132404089034,2695.6993295509083
0.05055565174847122,782.0345142204073,2664.6335563062084
0.051315424440493175,784.9825759188558,2633.9257911882714
0.05208661533252989,787.4009340096515,2603.5719084405046
0.05286939602234079,789.253111370103,2573.567829852348
0.05366394068653223,790.5035019096738,2543.9095242113517
0.054470426119313624,791.1178109058977,2514.5930067615554
0.05528903177183605,791.1357302705014,2485.614338668115
0.05611993979212171,791.3938610757044,2456.9696264881027
0.056963335065593965,792.1576748494406,2428.655021647394
0.05781940525621599,793.4529800029865,2400.666719923599
0.058688340848248,795.3087860439545,2373.00096093494
0.05957033518863198,797.7577266701262,2345.654027635022
0.06046558453001316,800.7229056137711,2318.6222458134316
0.06137428807440843,803.5883219362677,2291.9019836020825
0.06229664801753056,806.2420407041124,2265.489650987257
0.06323286959377905,808.6677476783607,2239.3816993272653
0.06418316112190658,810.8487530543317,2213.5746208756696
0.06514773405137222,812.7779911521972,2188.0649483099974
0.06612680300939111,814.9892703646354,2162.8492542658837
0.06712058584869092,817.8202237973723,2137.9241508765954
0.06812930369598665,821.3104395651508,2113.286289317841
0.06915318100118321,825.5045809979019,2088.9323593578474
0.07019244558731798,830.4036064365985,2064.859088912609
0.07124732870125378,834.1086752991655,2041.0632436062613
0.07231806506513339,835.511220845866,2017.5416263365314
0.07340489292860795,834.4809352708949,1994.2910768451836
0.07450805412184958,830.9259089816824,1971.308471293427
0.07562779410936114,825.4069298320421,1948.5907218422076
0.07676436204459479,820.828540509701,1926.134776237338
0.07791801082539071,817.5857483162692,1903.9376173994167
0.07908899715024989,815.7075772099073,1881.9962630184586
0.08027758157545174,815.2408729251333,1860.3077651532142
0.08148402857303069,816.330998135741,1838.8692098350914
0.082708606589624,819.0998007220073,1817.6777166766476
0.08395158810620353,823.6579994694858,1796.730438484599
0.08521324969870583,830.0664877081128,1776.0245608772793
0.08649387209957285,834.7862486004428,1755.5573019065155
0.08779374026021781,835.6382521274694,1735.3259116838562
0.08911314341442991,832.4211074726081,1715.3276720111085
0.09045237514273147,825.4448022707985,1695.5598960151358
0.09181173343770292,819.7986573361195,1676.0199277868578
0.09319152077028879,817.0514824458559,1656.705142024419
0.09459204415710087,817.2764697452747,1637.612943680461
0.09601361522873231,819.4536824966686,1618.7407676134662
0.09745655029909854,820.4026419250717,1600.0860782431166
0.09892117043582059,819.8610141988719,1581.6463692096227
0.10040780153166555,817.8257599159748,1563.419163036983
0.10191677437706108,815.361767514224,1545.4020108001212
0.10344842473369983,812.8821253862659,1527.5924917958564
0.1050030934092497,810.3869867497222,1509.988213217672
0.10658112633318659,807.8765113854733,1492.5868098342298
0.10818287463376788,805.3508656970162,1475.3859436715836
0.10980869471616173,802.810222767817,1458.3833036990618
0.11145894834175038,800.2547624166211,1441.576605518772
0.11313400270862647,797.6846712506705,1424.9635910586724
0.11483423053329789,795.1001427167971,1408.5420282691912
0.11656001013362109,792.5013771503573,1392.3097108233383
0.11831172551298028,789.888581821976,1376.2644578202753
0.12008976644573265,787.2619709820767,1360.4041134922943
0.12189452856393684,784.6217659031751,1344.726546915182
0.12372641344538467,781.9681949199248,1329.2296517219206
0.12558582870295693,779.2962923413573,1313.9113458196805
0.12747318807532096,776.5298527974749,1298.769571110083
0.1293889115189919,773.6418684809139,1283.8022932126823
0.13133342530177672,770.6301563583993,1269.007501191639
0.13330716209762383,767.492617197559,1254.3832072855341
0.1353105610828972,764.227244472914,1239.9274466403042
0.13734406803409696,760.8321334592088,1225.6382770452572
0.13940813542705,757.305490479757,1211.5137786721184
0.14150322253759004,753.6456422739977,1197.5520538170954
0.14362979554375077,749.8510454449954,1183.7512266459123
0.14578832762949595,745.9202959441969,1170.1094429417765
0.147979299090007,741.852138547441,1156.624869856258
0.15020319743855395,737.6462805745232,1143.2956956630355
0.15246051751497136,733.4159454941239,1130.120129514482
0.1547517615957661,729.2427157043965,1117.0964012010513
0.15707743950587857,725.1277387815669,1104.2227609134434
0.1594380687321233,721.0721879270496,1091.497479007509
0.16183417453833604,717.077263944348,1078.9188457718587
0.16426629008224977,713.1441973523243,1066.4851711981562
0.16673495653412712,709.2742506448214,1054.194784754058
0.16924072319717726,705.4687207075342,1042.0460351587644
0.17178414762978078,701.7289414040231,1030.0372901611634
0.17436579576955233,698.0562863438671,1018.1669363205274
0.17698624205926677,694.4098476572857,1006.4333787897424
0.17964606957467963,690.6888960483337,994.8350411010254
0.18234587015426662,686.8885926814739,983.3703649541212
0.18508624453091338,683.0085199030427,972.0378100069371
0.1878678024655855,679.0483241354087,960.8358536685864
0.19069116288300583,675.0077189127715,949.7629908948219
0.1935569540093719,670.8864878857934,938.8177339858239
0.19646581351214176,666.6844877828133,927.9986123863222
0.19941838864192257,662.401651314857,917.3041724880148
0.20241533637648995,658.075345155571,906.73297743427
0.20545732356697138,653.7817748616911,896.2836069270786
0.2085450270862286,649.5238274513108,885.9546570362253
0.2116791339794681,645.3021979631471,875.7447400106644
0.21486034161711492,641.1175846304199,865.65248409207
0.2180893578499859,636.9706893723463,855.6765333305304
0.22136690116679275,632.8622183224034,845.8155474023685
0.22469370085401352,628.7928823952922,836.0682014300626
0.22807049715816533,624.7689190186383,826.4331858042445
0.23149804145051792,620.7989003722723,816.9092060077414
0.23497709639428083,616.8837056672722,807.4949824416533
0.23850843611430284,613.0241757952622,798.1892502534332
0.2420928463693241,609.2211705207393,788.9907591669433
0.24573112472681446,605.4755701210734,779.8982733144768
0.24942408074043984,601.7882771334624,770.9105710707117
0.2531725361301973,598.0853665102072,762.0264448885774
0.25697732496525516,594.234774445065,753.2447011370156
0.2608392938495424,590.2335544964496,744.5641599406076
0.2647593021101254,586.0815295685321,735.9836550210553
0.2687382219884185,581.7788055906243,727.5020335404806
0.2727769388342658,577.32578128838,719.1181559465379
0.2768763513029395,572.7509328387349,710.8308958193101
0.2810373715551016,568.2548824991243,702.6391397199648
0.2852609254597678,563.8774542723179,694.5417870411594
0.289547952800322,559.6189418224111,686.5377498591699
0.29389940748362925,555.4797322564488,678.6259527877197
0.29831625775228865,551.4603112951894,670.8053328334964
0.3027994864000774,547.5332753101162,663.0748392533337
0.30735009099063143,543.5930470033244,655.4334334130385
0.3119690840794149,539.6297617073582,647.880088647843
0.31665749343902355,535.6438415313661,640.413790124467
0.321416362287873,531.635723980505,633.0335347047723
0.3262467495223277,527.6058619713414,625.7383308109814
0.33114972995231445,523.5547238313798,618.5271982924563
0.3361263945404795,519.4827932822252,611.3991682940085
0.341177850644937,515.3905694059187,604.3532831257304
0.3463052222656697,511.2785665939878,597.3885961343212
0.35150965029462916,507.14819978776086,590.5041715759
0.35679229276959457,503.014987856697,583.6990844902856
0.36215432513185025,498.8847813334536,576.9724205767196
0.3675969404877317,494.7580397535912,570.3232760710268
0.37312134987410334,490.63522121567763,563.7507576241906
0.3787287825278278,486.5167821815851,557.2539821823246
0.3844204861592829,482.40317727834474,550.8320768680305
0.39019772722999,478.29485910173844,544.4841788631215
0.39606179123441326,474.1922780218112,538.2094352927004
0.4020139829859971,470.09845128775595,532.0070031105672
0.4080556269074996,466.04651316058926,525.8760489859544
0.4141880673256884,462.04657231916497,519.8157491915637
0.42041266877046973,458.0987434569098,513.8252894928927
0.42673081627850856,454.20314429179444,507.9038650388388
0.43314391570141214,450.35989621370453,502.0506802535638
0.4396533940185487,446.56912495811275,496.2649487296024
0.44626069965456294,442.83096130778773,490.5458931222046
0.4529673028016663,439.13165984739265,484.8927450448954
0.4597746957467674,435.3648992645708,479.30474496623884
0.46668439320352395,431.5093330619232,473.7811421077886
0.47369793264938037,427.56619869350885,468.3211943432177
0.4808168746676706,423.5369026382045,462.9241680986116
0.4880428032948665,419.42302085851617,457.5893382539053
0.4953773263730405,415.226298571531,452.31598804546155
0.5028220759076254,410.96618364423136,447.1034089697701
0.5103787084305548,406.8244327634854,441.95090068825436
0.5180489053688562,402.8470700636518,436.8577709331791
0.5258343734187866,399.03235088078725,431.8233354146389
0.5337368449255877,395.3787998431417,426.84691772862186
0.541758078268953,391.88521456090183,421.9278492661292
0.5498998582542838,388.5506707580363,417.0654691233445
0.5581639965098244,385.2956538399639,412.2591240128389
0.5665523318897715,382.03747266994463,407.5081681757964
0.5750667308834351,378.7765170045867,402.81196329525375
0.5837090880305525,375.5131910932972,398.1698784103388
0.5924813263428407,372.2479014382609,393.58128983149834
0.6013853977318883,368.97908203578083,389.04558105670003
0.6104232834434751,365.60329797857923,384.56214268860344
0.6195969944984163,362.0635199869907,380.1303723526845
0.6289085721400395,358.3624685467208,375.749674616302
0.6383600882883796,354.50343010494004,371.4194609086978
0.6479536460012001,350.4902519220602,367.1391494419214
0.6576913799419487,346.4451287993467,362.90816513266054
0.6675754568547385,342.6203371142046,358.72593952497766
0.6776080760464723,339.0201892907029,354.5919107139336
0.6877914698762075,335.64114376239786,350.5055232700938
0.6981279042518828,332.4803385823363,346.4662281649021
0.7086196791345032,329.44825687330246,342.4734826969158
0.7192691290499028,326.376615381533,338.5267504188922
0.7300786236082047,323.26212434015343,334.62550106571217
0.7410505680310808,320.10575657001453,330.7692104831367
0.7521874036869356,316.9098562761951,326.9573605573849
0.7634916086341399,313.72022410784325,323.1894391455213
0.7749656981724208,310.5591662045233,319.46494000664694
0.786612225402543,307.4267115372838,315.78336273388334
0.7984337817943963,304.32288350197524,312.1442126871405
0.810432997763628,301.2474344385465,308.5470009266585
0.8226125432569354,298.19995117662404,304.9912441473157
0.834975128346153,295.18044619497226,301.4764646136954
0.8475235038312754,292.18893280545774,298.0021900958978
0.8602604618525359,289.2024709553721,294.5679538060941
0.8731888365116863,286.17510035439165,291.1732943358109
0.8863115045026105,283.106729658469,287.8177555939381
0.8996313857514229,279.9987070906667,284.50088674544924
0.9131514440661787,276.99107115552795,281.22224215082997
0.9268746877963487,274.23595465772314,277.98138130620487
0.9408041705022127,271.73006386422855,274.77786878415156
0.9549429916343046,269.4442019937605,271.6112741751997
0.9692942972230691,267.0541004955717,268.4811720300037
0.9838612805788902,264.46692328047226,265.38714180217966
0.9986471830026319,261.6857123834094,262.328767791804
1.0136552945068618,258.8106018894623,259.30563908956117
1.0288889545479083,255.97854109648895,256.31734952153636
1.0443515527689298,253.19009119175777,253.36349759464318
1.0600465297541404,250.4448564697664,250.44368644268098
1.0759773777943726,247.7424488433757,247.55752377301442
1.0921476416641533,245.08248799797622,244.70462181386557
1.1085609194104484,242.46460155194904,241.88459726221555
1.1252208631532614,239.88842522398733,239.09707123230572
1.1421311798982738,237.35360300788122,236.3416692047316
1.1592956323616865,234.85978735541389,233.61802097612477
1.1767180398074653,232.40663936805484,230.92576060941337
1.1944022788971593,229.99382899818863,228.26452638465764
1.2123522845525063,227.62103526066284,225.63396075044955
1.2305720508309879,225.2879464555049,223.03371027587406
1.2490656318145437,222.99426040271,220.46342560302492
1.2678371425116537,220.7257435124945,217.92276140006487
1.286890759772964,218.4655073796883,215.41137631482948
1.3062307232206805,216.21373133456893,212.92893292896395
1.325861336191922,213.97063048751875,210.4750977125902
1.3457869666962659,211.73641661806926,208.04954097949388
1.366012048387668,209.5112981093114,205.65193684283
1.386541081550993,207.29547988508648,203.28196317133856
1.407378634103381,205.08916334998398,200.9393015460637
1.4285293426106505,202.89254633217152,198.62363721757242
1.449997913318977,200.70582302907363,196.33465906366732
1.4717891232020908,198.52918395591345,194.07205954758422
1.4939078210241923,196.3628158971323,191.8355346766738
1.5163589284188577,194.21135596024675,189.62478396155805
1.5391474409841441,192.08657015821856,187.43951037575854
1.5622784293941696,189.9889079320131,185.27942031578849
1.5857570405273862,187.91818752108577,183.14422356170573
1.6095884986118059,185.87422758487574,181.03363323812076
1.6337781063874546,183.85684732010915,178.9473657756525
1.6583312462862811,181.86586657806856,176.88514087282945
1.6832533816297959,179.90110598193735,174.84668145843045
1.7085500578447266,177.96238704433398,172.83171365425744
1.7342269036969247,176.0495322851647,170.83996673833911
1.7602896325438253,174.16143471268703,168.87117310855777
1.786744043605721,172.28909682574567,166.92506824669584
1.8135960232561565,170.43034604786635,165.00139068289582
1.8408515463317017,168.58524037983628,163.09988196053052
1.8685166774614066,166.75383397403183,161.22028660147862
1.896597572416255,164.9361771702059,159.36235207179888
1.9251004794788784,163.1323165329236,157.5258287478013
1.9540317408338583,161.34229489058268,155.71046988250905
1.9833977939789356,159.56615137595037,153.916031572506
2.0132051731574125,157.80537121200783,152.14227272516746
2.043460510812092,156.0709957488049,150.38895502626775
2.074170539061053,154.3650787324907,148.65584290796195
2.10534209119563,152.68733754924492,146.94270351713536
2.13698210320088,151.03749635998844,145.24930668411864
2.169097615298906,149.41528618340817,143.5754248917637
2.201695773515387,147.82044498562374,141.92083324487479
2.234783831269635,146.25271777697154,140.28530943999309
2.268369150988558,144.70718148791374,138.66863373552874
2.3024592057448627,143.16029343407698,137.07058892223796
2.337061580919906,141.6091371670505,135.49096029403887
2.3721839758915095,140.05407933028633,133.92953561916505
2.407834205747143,138.4954926340139,132.3861051116514
2.4440202030228737,136.9337555345756,130.86046140314753
2.4807500194684295,135.3692518991507,129.35239951505685
2.5180318278387857,133.80465696557798,127.86171683099725
2.5558739237127015,132.25494876228876,126.38821306957756
2.5942847273385605,130.72268996008225,124.93169025748915
2.6332727855079643,129.20777494508783,123.49195270290693
2.672846773457471,127.71009692912627,122.06880696919751
2.713015496798938,126.2295480186149,120.66206184892926
2.7537878934788522,124.76611635956174,119.27152833818288
2.795173035767104,123.33289034171423,117.89701961115803
2.8371801322756776,121.9386806177612,116.53835099507154
2.879818530007649,120.58286221568164,115.19533994534609
2.9230977164369825,119.26484784203595,113.8678060210844
2.967027321619604,117.98408753895802,112.55557086082571
3.0116171203361777,116.73880309946395,111.25845815858207
3.056877034267096,115.5026153420018,109.97629364015059
3.1028171342001434,114.26534897880207,108.70890503969913
3.1494476422713658,113.02724212051048,107.45612207662084
3.1967789342395903,111.78853506204187,106.2177764326564
3.244821541795127,110.54947011227807,104.99370172927955
3.2935861549031946,109.31029141893619,103.78373350534308
3.3430836241825377,108.07124478883482,102.58770919498251
3.393324963319786,106.83257750380008,101.40546810577487
3.4443213515201343,105.59453813246698,100.23685139714829
3.4960841359948134,104.35737633824922,99.08170205904118
3.5486248344859654,103.13020122742547,97.93986489080696
3.601955137829444,101.92471847647653,96.81118648036225
3.656086912556167,100.74069738421724,95.69551518357473
3.7110322035325236,99.5778559495741,94.5927011038891
3.766803236640473,98.43591965723188,93.50259607218786
3.8234124214979457,97.31462143840443,92.42505362688358
3.8808723542200947,96.21370163890202,91.3599289942413
3.939195820222066,95.13290799472023,90.3070790689271
3.9983957970638664,94.07199561540365,89.26636239478161
4.058485457338026,93.02197855459059,88.23763914581394
4.119478171600621,91.9731701318211,87.22077110741577
4.181387511346344,90.92574495363185,86.21562165779142
4.244227252028324,89.87988452198466,85.22205574960165
4.308011376123295,88.83577038231964,84.23993989181956
4.372754076242817,87.79358400121197,83.26914213179549
4.438469758291309,86.75350664307871,82.30953203752804
4.505173044671488,85.71578803654307,81.36098068014012
4.57287877753801,84.69372985813868,80.42336061655651
4.64160202209998,83.69685098060815,79.49654587238142
4.7113580699731425,82.72472087471455,78.5804119249728
4.782162442582407,81.77692972553228,77.67483568671213
4.854030894615504,80.85308812676152,76.77969548846727
4.926979417528595,79.95282682170668,75.89487106324503
5.001024243104516,79.07579397261031,75.02024353003291
5.0761818470644995,78.20803531684294,74.15569537782692
5.152468952734216,77.33670813302396,73.30111044984298
5.229902534764866,76.46206009732617,72.45637392791087
5.308499822910222,75.58434402503678,71.62137231704769
5.388278305860397,74.7038176055491,70.79599343020932
5.469255735133291,73.82074312336323,69.98012637321727
5.551450129024465,72.93856926148561,69.17366152985949
5.634879776616376,72.0693660570195,68.37649054716306
5.71956324184792,71.21411943660073,67.58850632083599
5.805519367645069,70.37265476084518,66.8096029808775
5.892767280113625,69.54480076680237,66.03967587735357
5.981326392794949,68.730389555827,65.27862156633695
6.071216410985705,67.92832265313314,64.5263377960085
6.162457336122469,67.13649306078987,63.78272349291937
6.255069470232235,66.35475031464637,63.04767874841125
6.3490734204498525,65.58300989071451,62.321104805192924
6.444490103603308,64.82118750087189,61.60290404407169
6.541340750867912,64.06873372339997,60.892979970837985
6.639646912490483,63.321773287085605,60.19123720330047
6.739430462584474,62.57949277145085,59.49758145847108
6.840713603997195,61.84193613015497,58.81191953989764
6.943518873250145,61.10914579000934,58.134159325142384
7.047869145553653,60.38170791554156,57.46420975340472
7.1537876398968265,59.663520346400404,56.80198081328674
7.261297924213989,58.955258250911655,56.147383530699834
7.370423920628823,58.25682021088216,55.50032995691031
7.481189910777267,57.56810576035793,54.860733156723114
7.593620541210399,56.8902997160323,54.22850719680173
7.707740828878589,56.22562690315457,53.60356713412231
7.823576166697995,55.573950629022356,52.98582900456127
7.941152329200753,54.93508720089263,52.37520981161423
8.060495478270045,54.30619976829196,51.77162751524505
8.181632168961427,53.67167088641183,51.17500102086313
8.304589355411572,53.02927393570296,50.58525016842797
8.429394396835818,52.37937268257007,50.00229572167941
8.556075063615909,51.72419821474113,49.42605935749153
8.684659543479166,51.07816839796697,48.85646365534966
8.815176447770545,50.444098464568405,48.29343208694845
8.947654817818922,49.82179706598968,47.73688900591004
9.082124131399135,49.216396424306794,47.18675963762026
9.218614309291057,48.64855918959223,46.642970069182454
9.357155721937245,48.11964299767247,46.10544723948692
9.497779196200725,47.62894155221243,45.57411892939457
9.640516022224254,47.14065735824915,45.04891375203396
9.785397960392666,46.6176078410842,44.52976114321024
9.932457248399931,46.06064768534867,44.01659135192416
10.081726608422338,45.477254353323495,43.50933543100089
10.233239254399475,44.900368551168505,43.00792522782658
10.387028899424775,44.33431188302304,42.51229337519139
10.543129763246883,43.77890329894549,42.02237328223875
10.70157657988396,43.23396672775937,41.53809912551833
10.862404605352422,42.69933098137704,41.05940584014206
11.025649625511617,42.1748296644578,40.586229111042776
11.191347964026622,41.66030108933807,40.11850536433283
11.35953649045068,41.15558819618559,39.65617175876253
11.530252628428913,40.66053847834363,39.199166177277334
11.70353436402554,40.175003912842826,38.74742721867196
11.879420254176214,39.698840896074614,38.30089418934061
12.057949435267204,39.231910184634735,37.859507095122794
12.239161631843695,38.77407684135886,37.42320663324263
12.42309716544898,38.32521018659014,36.99193418434098
12.609796963596233,37.88404006449689,36.565631804600066
12.799302568875502,37.44557062842434,36.14424221795793
12.991656148197174,37.00926862219213,35.727708808413425
13.186900502174606,36.57517419076473,35.315975612419464
13.385079074647782,36.14332668739586,34.90898731136379
13.586235962349852,35.713764663065035,34.50668922413694
13.790415924719165,35.286525856504426,34.109027299785424
13.997664393858788,34.861647184818175,33.71594811024948
14.208027484645445,34.439164734694465,33.327398843185016
14.421552004990614,34.019113754209435,32.94332729486791
14.638285466255862,33.601528645222146,32.56368186317993
14.858276093824415,33.18644295635957,32.18841154067601
15.081572837831885,32.77419445078311,31.817465907731012
15.308225384058263,32.36814758569601,31.450795125765396
15.53828416498332,31.96913974946666,31.088349930549445
15.77180037100844,31.577066575254193,30.730081625584152
16.008825961847087,31.19182612871647,30.375942075558513
16.249413678086153,30.81331887516122,30.02588369988254
16.49361705292152,30.441447648581164,29.679859466294246
16.741490424069518,30.076117622582267,29.33782288454084
16.993088945857703,29.717236283215115,28.999728000132468
17.248468601497365,29.364713403726157,28.66552938816774
17.50768621554014,29.018459636685964,28.335182147231006
17.77079946652216,28.67671492443698,28.00864189335939
18.037866899798214,28.33795975811566,27.685864754079496
18.30894794056846,28.002192273734348,27.36680736251313
18.58410290710125,27.66940998116393,27.051426851550577
18.863393024154654,27.339609776076053,26.739680848091094
19.146880436599375,27.012787951979877,26.431527467350044
19.43462822324671,26.688940212341198,26.126925307231357
19.726700410884344,26.368061682772478,25.8258334427648
20.02316198852273,26.050149326372924,25.52821142060774
20.324078921855904,25.735649098360618,25.234019253609866
20.629518167939654,25.424875043000846,24.943217415440582
20.939547690089878,25.11779829801035,24.655766835278712
21.254236473005253,24.81438990474287,24.371628892562928
21.573654538117136,24.51462082043912,24.09076541180281
21.89787295916975,24.21846193023419,23.81313865744999
22.22696387803515,23.92588405892294,23.53871132882791
22.56100052076522,23.636857982486358,23.267446555120493
22.900057213885333,23.351354439379765,22.999307890418255
23.244209400932885,23.06934414158556,22.734259308821493
23.59353365924399,22.790797785433043,22.472265199600205
23.948107716992826,22.515686062187477,22.213290362409516
24.30801047048709,22.24397966841125,21.957300002560185
24.67332200172294,21.97564931610073,21.704259726343967
25.04412359620418,21.71067046105818,21.454135536412533
25.420497761029274,21.449417995158296,21.206893827209623
25.80252824324969,21.19210920102556,20.96250138045618
26.190300048504618,20.938697083689732,20.72092536068716
26.58389945993575,20.68913536674146,20.482133310839842
26.98341405738583,20.443378492081298,20.246093147893216
27.388932736886204,20.201381619854736,20.012773158557362
27.80054573043726,19.962308870868792,19.78214199501251
28.21834462608556,19.724075509551614,19.5541686706975
28.642422388303576,19.486606498906202,19.328822556146303
29.072873378674792,19.24993727923708,19.106073374873056
29.50979337689032,19.01410301749297,18.885891199304073
29.953279602060984,18.779138586522315,18.668246446756893
30.403430734349232,18.546351952141304,18.453109875465845
30.860346936926636,18.317605092692293,18.24045258065314
31.324129878261378,18.092854976952847,18.0302459906453
31.79488275474016,17.87204249209691,17.822461863034565
32.27271031363063,17.65510993482215,17.617072280884262
32.75771887638888,17.442000992767646,17.41404964897796
33.250016362316664,17.232660727070964,17.21336669011205
33.74971231257474,17.027035556070228,17.014996441430814
34.256917914557064,16.825073240160215,16.818912250803752
34.77174602663072,16.626722867814408,16.625087773244875
35.29431120324825,16.43183902984312,16.433496967373042
35.82472972043736,16.239925941198386,16.244114091913055
36.363119601673056,16.050892607776188,16.056913702237384
36.9096006441396,15.864707516943218,15.871870646947329
37.46429444538611,15.681339636164354,15.68896006449396
38.027324430383416,15.500758416140776,15.508157379837773
38.59881587898766,15.322933794102932,15.329438301146807
39.17889595381581,15.147836197275376,15.152778816533063
39.76769372854088,14.975436546529934,14.978155190826294
40.36534021661237,14.805038853440013,14.805543962384997
40.97196840040758,14.63400063547042,14.63492193994433
41.58771326082181,14.46210476726967,14.466266199500195
42.21271180730317,14.289411588960295,14.299554081229187
42.847103108338125,14.115982751174876,14.13476318644426
43.49102832239582,13.94188113256566,13.971871374585282
44.14463072933759,13.767170753249356,13.810856760244253
44.80805576229761,13.591916684419253,13.651697710225019
45.48145104004351,13.417860014635023,13.494372840636666
46.16496639982333,13.249599698408346,13.338861014020406
46.85875393070525,13.087268820473618,13.185141336509787
47.56296800741921,12.930737228333154,13.03319315502341
48.277765324707175,12.779884494352888,12.882996054490018
49.00330493218859,12.634599686293262,12.734529855105755
49.73974826975131,12.494781179321704,12.587774609622754
50.487259203472924,12.35882187756651,12.442710600669239
51.24600406208289,12.22149031880859,12.299318338100333
52.01615167397269,12.082411282294304,12.157578556379393
52.79787340476123,11.941654472926306,12.017472211989695
53.59134319542571,11.799292824890314,11.878980480875779
54.39673760100556,11.655402370907815,11.742084755914268
55.21423582988714,11.510250012872842,11.606766644414023
56.04401978367965,11.367705010649289,11.473007965644918
56.88627409769048,11.22920983883657,11.340790748395113
57.74118618200772,11.094683596767014,11.210097228556625
58.608946263201155,10.964049948751434,11.080909846738574
59.48974742664991,10.83723702572252,10.953211245907926
60.38378565950525,10.714010729945306,10.826984269057588
61.291259894300005,10.592963755106021,10.702211956901214
62.21237205321345,10.473775566709556,10.578877545594587
63.147327093000186,10.356427267075045,10.456964464483416
64.09633305059606,10.24090029215516,10.33645633387685
65.05960108940758,10.127170772931365,10.217336962846895
66.03734554629835,10.013566321484507,10.099590347053006
67.02978397928155,9.89881026292656,9.983200666591793
68.03713721592793,9.78295423548778,9.868152283871618
69.05962940250271,9.666051851547037,9.754429741511533
70.09748805384065,9.548179236124142,9.642017760264478
71.1509441039697,9.43213643546768,9.530901236964505
72.22023195749651,9.319811935345959,9.42106524249754
73.30558954176418,9.211132141224603,9.312495019795541
74.40725835979278,9.106028524081509,9.20517598185388
75.52548354401655,9.004264372691395,9.099093709771461
76.66051391082878,8.90460924695707,8.994233950813422
77.81260201594513,8.806815735311817,8.890582616496284
78.98200421060024,8.710862449684933,8.788125780695037
80.1689806985889,8.616692950263806,8.686849677772061
81.3737955941632,8.522081704585984,8.586740700727711
82.59671698080093,8.425757626473544,8.487785399372102
83.8380169708575,8.327779745540711,8.38997047851796
85.09797176611241,8.22822846364706,8.293282796194436
86.37686171922836,8.13052566977752,8.197709361881314
87.67497139613135,8.037125768775546,8.103237334763733
88.99258963932992,7.947943875519396,8.009854022006936
90.33000963218612,7.86276996153934,7.917546877050869
91.68752896415066,7.7784978084642065,7.826303497924556
93.06544969698015,7.693869243598288,7.736111625579794
94.4640784319494,7.608907041241207,7.646959142244051
95.88372637807221,7.523841884090802,7.558834069792431
97.32470942134906,7.439478322378754,7.471724568138333
98.78734819505551,7.355893288601193,7.3856189336426175
100.27196815108525,7.273093706443484,7.300505597541241
101.77889963236686,7.191394759656288,7.216373124390889
103.30847794636924,7.110949554687942,7.133210210532525
104.86104343970955,7.031745603481538,7.0510056825727565
106.43694157388441,6.953770640359461,6.969748495882588
108.03652300213929,6.8770126250137515,6.889427733113483
109.66014364749078,6.801459745634053,6.81003260273064
111.30816478192489,6.727100422185289,6.731552437562997
112.98095310678207,6.65392330984849,6.6539766933701205
114.67888083435275,6.5819173026384625,6.577294947425486
116.40232577069894,6.511071537213276,6.501496897116113
118.15167139971848,6.441375396891405,6.426572358558398
119.9273069684749,6.3728185158932495,6.352511265229833
121.72962757380938,6.305390783825116,6.27930366661648
123.55903425025248,6.2390823504249555,6.2069397268761275
125.415934059259,6.173883630590319,6.135409723516752
127.3007401797841,6.109785309710656,6.064704046090233
129.2138720002182,6.046778349327727,5.994813194901182
131.1557552117059,5.984853993149381,5.925727779730586
133.12682190286742,5.924003773444094,5.857438518574145
135.127510655941,5.864219517845829,5.789936236395248
137.15826664437276,5.805493356600677,5.723211863892222
139.21954173187302,5.747817730289633,5.657256436279794
141.31179457295897,5.691185398064443,5.592061092084683
143.4354907150107,5.635589446436337,5.527617071954982
145.59110270186105,5.581023298660888,5.463915717483263
147.77911017893942,5.527480724765863,5.400948470043338
150.00000000000003,5.474955852272651,5.338706869640284


==> proton_stopping_fine.csv <==
Energy_MeV,S_hat,S_BK
0.001,181.82735104698892,56178.27657302446
0.00101502844223633,182.33012424032916,55530.86698169353
0.001030282738548712,182.84170895636697,54890.91826678162
0.0010457662831720794,183.36227272185025,54258.34444767053
0.0010614825213514326,183.89198640370617,53633.06053459965
0.0010774349501084367,184.43102426524933,53014.982517247205
0.0010936271190195457,184.9795640219589,52404.027353443
0.001110062631005815,185.53778689666404,51800.1129580114
0.0011267451431345946,186.10587767396618,51203.15819174245
0.0011436783674332598,186.6840247537077,50613.08285049054
0.001160866071715171,187.27242020327728,50029.80765439866
0.0011783120804180578,187.87125980852593,49453.254237246445
0.0011960202754549918,188.48074312304107,48883.345135921394
0.0012139945970781468,189.10107351550724,48320.00378001137
0.0012322390447555526,189.7324582148546,47763.154481516736
0.001250757678061012,190.37510835286992,47212.72242468139
0.0012695546175773996,191.02923900391346,46668.633655940794
0.0012886340458135278,191.695069221357,46130.81507398605
0.0013080002081348049,192.37282207031998,45599.19441994212
0.001327657413707868,193.062724656246,45073.70026765956
0.001347610036459412,193.76500814881993,44554.26201411814
0.001367862516049441,194.47990780068457,44040.80986994072
0.0013884193588591313,195.207662960367,43533.27485001681
0.0014092851389935499,195.94851707877518,43031.58876423393
0.0014304644992994327,196.70271770856976,42535.68420831613
0.0014519621523982752,197.47051649566052,42045.49455476754
0.001473782881734932,198.2521691620072,41560.95394392079
0.0014959315426419774,199.04793547884213,41081.997275088455
0.0015184130634200766,199.85807922935595,40608.56019781623
0.001541232446434576,200.6828681598068,40140.5791032372
0.0015643947692285758,201.52257391793026,39677.99111552573
0.0015879051856527444,202.37747197743428,39220.73408344957
0.0016117689270120975,203.24784154726456,38768.74657201958
0.0016359913032300106,204.13396546421717,38321.96785423571
0.0016605777040297413,205.03613006736643,37880.337902927786
0.00168553360013369,205.95462505264535,37443.797382690675
0.0017108645444806946,206.88974330579097,37012.2876419122
0.001736576173461608,207.84178071171974,36585.75070489303
0.001762674208173463,208.8110359382515,36164.129264057236
0.0017891644556924686,209.79781019193163,35747.36667225274
0.001816052810366138,210.80240694353245,35335.40693514053
0.0018433452551248504,211.82513162062472,34928.1947036714
0.0018710478628131075,212.86629126441167,34525.67526664955
0.0018991667975408052,213.92619414780467,34127.79454338186
0.0019277083160548034,215.00514935149312,33734.49907641187
0.0019566787691311263,216.1034662945175,33345.736024337384
0.001986084602988069,217.22145421559745,32961.45315471099
0.00201593236072054,218.3594216011908,32581.598837022437
0.002046228683755977,219.51767555597138,32206.12203576162
0.002076980313332128,220.69652111109886,31834.972303561746
0.0021081940919970344,221.89626046533266,31468.0997744216
0.0021398769651315847,223.1171921536931,31105.455157005516
0.00217203598249492,224.3596101380082,30746.98972802098
0.0022046782997930756,225.62380281330312,30392.655325672433
0.0022378111802712065,226.9100519235859,30042.404343190286
0.002271441996329726,228.2186313801615,29696.189722434854
0.002305578231164744,229.54980597516808,29353.964947573742
0.0023402274804331436,230.90382998257184,29015.684038832293
0.0023753974539427055,232.28094563838516,28681.301546315815
0.0024110959773676094,233.68138149138426,28350.772543903244
0.002447330993989729,235.10535061510384,28024.052623210995
0.002484110566466084,236.55304867137676,27701.09788762657
0.0025214428786228768,238.02142171377912,27381.86494641068
0.0025593362372764695,239.49527114483718,27066.31090886749
0.0025977990740817256,240.97127985453972,26754.393378582125
0.0026368399474081547,242.44775340574634,26446.07044772433
0.0026764675442442288,243.92286172354147,26141.300691417975
0.0027166906821303152,245.39463256740905,25840.043162175505
0.002757518311120687,246.86094504561316,25542.25738439622
0.0027989595157749897,248.3195232319503,25247.903348928303
0.002841023517179641,249.7679299537712,24956.941507693366
0.0028837196749996307,251.20356082949385,24669.33276837287
0.0029270574895611315,252.62363864371827,24385.03848915591
0.0029710466039654213,254.02520815841055,24104.020473547454
0.0030156968062345605,255.40811284744015,23826.240965236495
0.003061018031489342,256.8056225127587,23551.662643023188
0.0031070203641599447,258.2281412528862,23280.24861580461
0.003153714040229827,259.676034540246,23011.9624176182
0.0032011094495133243,261.1496627330012,22746.768002742418
0.003249217137967506,262.6493798871012,22484.629740853725
0.003298047810038748,264.1755324581925,22225.512412239477
0.0033476123310445705,265.7284578849308,21969.38120306604
0.0033979217295913,267.30848304468196,21716.201700701244
0.0034489872000280377,268.91592257202313,21465.939889090896
0.003500820104937501,270.55107702986544,21218.56214418863
0.003553431977664337,272.2142309224049,20974.03522943818
0.003606834524881398,273.90565053847905,20732.32629130795
0.0036610396291945793,275.6255816132621,20493.402854877
0.0037160593517868456,277.3742467955875,20257.232819471774
0.0037719059351019523,279.1518429075234,20023.784454353216
0.003828591805568503,280.95853798218195,19793.026394453664
0.003886129576364976,282.7944680651044,19564.92763616266
0.003944532050226272,284.6597337639426,19339.4575331615
0.00400381222229245,286.5543619421916,19116.58579230575
0.004063983283000288,288.468600394985,18896.282469555135
0.00412505862101827,290.393707725568,18678.5179659505
0.004187051826225719,292.3280213895871,18463.263023636908
0.004249976692736677,294.26972304927625,18250.488721932736
0.004313847221969219,296.21682949495874,18040.16647344408
0.004378677625760937,298.16718339050925,17832.26802022377
0.004444482329531201,300.11844389321766,17626.765429974836
0.0045112759754909505,302.0680772084284,17423.631092297666
0.00457907342590076,304.0133471502764,17222.837714980324
0.004647889766377829,305.95130579182455,17024.358320331732
0.004717740309252668,307.8787843009163,16828.166241557108
0.0047886405969762786,309.7923840720754,16634.235119175064
0.0048606064055784865,311.6884682797157,16442.538897476097
0.0049336537481782594,313.5631539937136,16253.051821021892
0.00500779887854681,315.4127040247468,16065.74843118489
0.00508305829472421,317.27731268144913,15880.603562727794
0.005159448742690377,319.18686626959703,15697.59234042249
0.005236987220091205,321.14276231075047,15516.690175707945
0.005315690980020745,323.1464541095164,15337.872763386551
0.005395577534860168,325.19945350503775,15161.116078358624
0.00547666466017446,327.30333378416367,14986.39637239447
0.005558970398667643,329.45973276733304,14813.690170943744
0.0056425130641974885,331.67035607906087,14642.974269981438
0.0057273112458505245,333.93698061585087,14474.225732890307
0.005813383812078274,336.261458225372,14307.421887379283
0.005900749914895708,338.64571961184754,14142.540322437239
0.005989428994142755,341.091778483805,13979.558885321961
0.00607944078180983,343.58327144320356,13818.455678583883
0.006170805306428449,346.0911577157065,13659.209057123937
0.006263542897527755,348.6128951994825,13501.797625285475
0.006357674190158026,351.14604336834816,13346.200233979664
0.0064532201294822235,353.6879275892704,13192.395977843926
0.006550201975436477,356.23562537453876,13040.36419243324
0.00664864130746062,358.78595243999735,12890.084451443754
0.00674856002929987,361.3354486667661,12741.536563968377
0.00684998037387861,363.88036408218125,12594.700571784026
0.006952924908247439,366.4166449957555,12449.556746670149
0.007057416538604584,368.941352938576,12306.085587758096
0.007163478515392724,371.45726060679107,12164.267818911134
0.007271134438472496,373.9611233905607,12024.08438613451
0.007380408262373678,376.4484309232058,11885.51645501548
0.007491324301625295,378.91434485324635,11748.545408192846
0.007603907236165886,381.3536876144506,11613.152842855532
0.0077181821168350265,383.7609322436841,11479.320568270101
0.007834174370947357,386.1301935080097,11347.030603336767
0.00795190980795048,388.45522062877285,11216.26517417347
0.008071414625167778,390.76210791676255,11087.006711727896
0.008192715413627582,393.18679196081786,10959.237849416984
0.008315839163979976,395.7521336501812,10832.941420793604
0.008440813272502469,398.4669981105319,10708.100457240156
0.008567665547195921,401.34098718289107,10584.698185688785
0.008696424213972152,404.38451839419383,10462.71802636776
0.008827117922934455,407.60891432635776,10342.143590573942
0.008959775754752559,411.02650401633383,10222.958678470839
0.009094427227133328,414.57218446189614,10105.147276912114
0.00923110230138881,418.01748742462314,9988.693557290071
0.009369831389102886,421.33131769584827,9873.58187340904
0.009510645358898182,424.4956990583863,9759.796759383202
0.009653575543304604,427.49182189345515,9647.322927558691
0.009798653745731207,430.3001182775269,9536.145266459573
0.00994591224754274,432.9003577072497,9426.248838757552
0.010095383815242543,435.32849730721705,9317.618879265096
0.010247101707763504,437.77791329741746,9210.240792951583
0.010401099683868428,440.26696101104454,9104.10015298244
0.010557412009661761,442.7959226542723,8999.182698780782
0.0107160734662141,445.36504637893864,8895.474334111446
0.010877119357301375,447.9745425945932,8792.961125187065
0.011040585517260252,450.6245799993216,8691.629298796011
0.011206508318961661,453.3152813118598,8591.465240451875
0.011374924681904135,456.04671868685006,8492.455492564273
0.011545872080428739,458.81890879447,8394.586752630781
0.011719388552057525,461.63180754511586,8297.845871449626
0.011895512705957236,464.48530443933186,8202.219851353062
0.012074283731530246,467.379216522809,8107.695844461032
0.012255741407134615,470.31328192601404,8014.26115095499
0.012439926108935137,473.2871529679079,7921.90321737163
0.01262687881988749,476.29475659471024,7830.6096349162235
0.012816641138857316,479.3169207912585,7740.3681377954745
0.013009255289876407,482.3496054464213,7651.166601569504
0.013204764131537993,485.3897709917186,7562.993041522885
0.013403211166533176,488.4341181867115,7475.83561105443
0.013604640551330762,491.47907442668594,7389.682600085522
0.013809097106002472,494.52077995203337,7304.52243348682
0.01401662632419591,497.55507405827285,7220.343669523059
0.01422727438325732,500.57748142204684,7137.134998315806
0.014441088154506522,503.5831986762073,7054.885240323906
0.014658115213666282,506.56708138626016,6973.583344841444
0.014878403851448339,509.5236316008762,6893.218388513042
0.01510200308429863,512.4562083664867,6813.779573866223
0.015328962665303899,515.4279233966665,6735.256227860728
0.01555933309526228,518.4524432457524,6657.637800454533
0.015793165633920258,521.5304613345425,6580.91386318638
0.016030512311378423,524.6626512304576,6505.07410777467
0.016271425939668762,527.8496633434925,6430.108344732479
0.016515960124505805,531.0921213285652,6356.006501998557
0.016764169277214473,534.3906181724938,6282.758623584083
0.01701610862683716,537.745711942523,6210.354868235014
0.0172718342324227,541.1579211720016,6138.785508109881
0.017531402995500142,544.6270299230978,6068.040927472778
0.017794872672739853,548.0939158948585,5998.111621401451
0.018062301888804973,551.5147923604991,5928.988194510256
0.018333750149396043,554.8813253729472,5860.661359687824
0.01860927785449155,558.1846663080545,5793.12193684931
0.018888946311787606,561.4154443564246,5726.360851702976
0.019172817750339455,564.563762153865,5660.369134531027
0.019460955334408118,567.6191950539979,5595.137918984471
0.01975342317751508,570.5707945755133,5530.658440891877
0.020050286356708153,573.4105382699678,5466.922037081865
0.02035161092704183,576.2860434035225,5403.920144219155
0.020657463936275156,579.2852808264439,5341.644297654046
0.02096791343979054,582.4146696422654,5280.086130285131
0.021283028515736813,585.6810561809385,5219.237371435138
0.02160287928039973,589.091750167414,5159.089845739726
0.02192753690380364,592.6545646425824,5099.6354720490635
0.022257073625547463,596.377860098962,5040.866262342095
0.022591562770878752,600.2625001613584,4982.774320653306
0.022931078767009342,604.1605932058876,4925.351842011846
0.023275697159676076,608.0069984894675,4868.591111392903
0.023625494629950596,611.7922233422398,4812.484502681131
0.023980549011301536,615.5061845165123,4757.024477646057
0.024340939306913376,619.1381997575264,4702.203584929263
0.024706745707265356,622.6769830806343,4648.014459043266
0.02507804960797469,626.1125955770756,4594.44981938192
0.02545493362790797,629.4936969826585,4541.502469242224
0.025837481627564607,632.8414797727411,4489.165294857413
0.026225778727736716,636.1495062284237,4437.431264441174
0.026619911328449295,639.4109431400013,4386.293427242897
0.027019967128185125,642.6185520998288,4335.744912613803
0.02742603514339861,645.7646812272266,4285.778929083819
0.027838205728322737,648.9053503908017,4236.388763449134
0.028256570595073922,652.1636176336733,4187.567779870214
0.028681222834058794,655.5483581330889,4139.309418980263
0.029112256934687757,659.0657740452455,4091.607197003929
0.02954976880639993,662.7224592174379,4044.454704886166
0.02999385580000382,666.525430506727,3997.8456074311516
0.03044461672933901,670.386505714893,3951.773642451114
0.03090215189326311,674.2021254457095,3906.232619924977
0.03136656309796931,677.9639943486432,3861.216421166691
0.03183795367963937,681.6633293885727,3816.718998003157
0.03231642852743678,685.290831899595,3772.734371961626
0.03280209410684587,688.8366800996737,3729.256633466445
0.03329505848336129,692.2905244224568,3686.279941045088
0.03379543134653372,695.6414861057837,3643.7985205433183
0.03430332403437698,698.8781595021193,3601.8066643493876
0.034818849558141726,701.9886185981978,3560.2987306272066
0.035342122627461746,705.0021877546985,3519.2691425583143
0.03587325967587785,708.0550005856734,3478.712387592619
0.03641237888674567,711.1594046918386,3438.6230167077406
0.03695960021953252,714.3161355050792,3398.995643676917
0.03751504543650962,717.5259235040551,3359.824944345334
0.03807883812984552,720.7894926231018,3321.1056559147837
0.03865110374910647,724.1075585203661,3282.832576236596
0.03923196962917034,727.4808266949037,3245.000563112687
0.03982156501855981,730.9099904418073,3207.6045336046845
0.0404200211082015,734.3689707777692,3170.63946335101
0.04102747106061737,737.7770631633804,3134.100385891814
0.04164405003955456,741.121805049452,3097.9823920017225
0.042269895240060876,744.3951030352995,3062.2806290302433
0.04290514591901188,747.5884438242261,3026.9903002497917
0.04354994342609706,750.6928907012958,2992.1066642112237
0.04420443123527163,753.6990822823053,2957.62503410679
0.04486875497668074,756.5972338413469,2923.5407771404475
0.04554306246906386,759.446376666447,2889.849313905409
0.04622750375264578,762.3845286345548,2856.5461177688817
0.04692223112252216,765.4195658976329,2823.6267142638844
0.04762739916254674,768.5555545944339,2791.0866804880793
0.048343164779727714,771.7967782693244,2758.9216445095335
0.04906968723914126,775.1477524487387,2727.1272847793225
0.04980712819936951,778.6132404089034,2695.6993295509083
0.05055565174847122,782.0345142204073,2664.6335563062084
0.051315424440493175,784.9825759188558,2633.9257911882714
0.05208661533252989,787.4009340096515,2603.5719084405046
0.05286939602234079,789.253111370103,2573.567829852348
0.05366394068653223,790.5035019096738,2543.9095242113517
0.054470426119313624,791.1178109058977,2514.5930067615554
0.05528903177183605,791.1357302705014,2485.614338668115
0.05611993979212171,791.3938610757044,2456.9696264881027
0.056963335065593965,792.1576748494406,2428.655021647394
0.05781940525621599,793.4529800029865,2400.666719923599
0.058688340848248,795.3087860439545,2373.00096093494
0.05957033518863198,797.7577266701262,2345.654027635022
0.06046558453001316,800.7229056137711,2318.6222458134316
0.06137428807440843,803.5883219362677,2291.9019836020825
0.06229664801753056,806.2420407041124,2265.489650987257
0.06323286959377905,808.6677476783607,2239.3816993272653
0.06418316112190658,810.8487530543317,2213.5746208756696
0.06514773405137222,812.7779911521972,2188.0649483099974
0.06612680300939111,814.9892703646354,2162.8492542658837
0.06712058584869092,817.8202237973723,2137.9241508765954
0.06812930369598665,821.3104395651508,2113.286289317841
0.06915318100118321,825.5045809979019,2088.9323593578474
0.07019244558731798,830.4036064365985,2064.859088912609
0.07124732870125378,834.1086752991655,2041.0632436062613
0.07231806506513339,835.511220845866,2017.5416263365314
0.07340489292860795,834.4809352708949,1994.2910768451836
0.07450805412184958,830.9259089816824,1971.308471293427
0.07562779410936114,825.4069298320421,1948.5907218422076
0.07676436204459479,820.828540509701,1926.134776237338
0.07791801082539071,817.5857483162692,1903.9376173994167
0.07908899715024989,815.7075772099073,1881.9962630184586
0.08027758157545174,815.2408729251333,1860.3077651532142
0.08148402857303069,816.330998135741,1838.8692098350914
0.082708606589624,819.0998007220073,1817.6777166766476
0.08395158810620353,823.6579994694858,1796.730438484599
0.08521324969870583,830.0664877081128,1776.0245608772793
0.08649387209957285,834.7862486004428,1755.5573019065155
0.08779374026021781,835.6382521274694,1735.3259116838562
0.08911314341442991,832.4211074726081,1715.3276720111085
0.09045237514273147,825.4448022707985,1695.5598960151358
0.09181173343770292,819.7986573361195,1676.0199277868578
0.09319152077028879,817.0514824458559,1656.705142024419
0.09459204415710087,817.2764697452747,1637.612943680461
0.09601361522873231,819.4536824966686,1618.7407676134662
0.09745655029909854,820.4026419250717,1600.0860782431166
0.09892117043582059,819.8610141988719,1581.6463692096227
0.10040780153166555,817.8257599159748,1563.419163036983
0.10191677437706108,815.361767514224,1545.4020108001212
0.10344842473369983,812.8821253862659,1527.5924917958564
0.1050030934092497,810.3869867497222,1509.988213217672
0.10658112633318659,807.8765113854733,1492.5868098342298
0.10818287463376788,805.3508656970162,1475.3859436715836
0.10980869471616173,802.810222767817,1458.3833036990618
0.11145894834175038,800.2547624166211,1441.576605518772
0.11313400270862647,797.6846712506705,1424.9635910586724
0.11483423053329789,795.1001427167971,1408.5420282691912
0.11656001013362109,792.5013771503573,1392.3097108233383
0.11831172551298028,789.888581821976,1376.2644578202753
0.12008976644573265,787.2619709820767,1360.4041134922943
0.12189452856393684,784.6217659031751,1344.726546915182
0.12372641344538467,781.9681949199248,1329.2296517219206
0.12558582870295693,779.2962923413573,1313.9113458196805
0.12747318807532096,776.5298527974749,1298.769571110083
0.1293889115189919,773.6418684809139,1283.8022932126823
0.13133342530177672,770.6301563583993,1269.007501191639
0.13330716209762383,767.492617197559,1254.3832072855341
0.1353105610828972,764.227244472914,1239.9274466403042
0.13734406803409696,760.8321334592088,1225.6382770452572
0.13940813542705,757.305490479757,1211.5137786721184
0.14150322253759004,753.6456422739977,1197.5520538170954
0.14362979554375077,749.8510454449954,1183.7512266459123
0.14578832762949595,745.9202959441969,1170.1094429417765
0.147979299090007,741.852138547441,1156.624869856258
0.15020319743855395,737.6462805745232,1143.2956956630355
0.15246051751497136,733.4159454941239,1130.120129514482
0.1547517615957661,729.2427157043965,1117.0964012010513
0.15707743950587857,725.1277387815669,1104.2227609134434
0.1594380687321233,721.0721879270496,1091.497479007509
0.16183417453833604,717.077263944348,1078.9188457718587
0.16426629008224977,713.1441973523243,1066.4851711981562
0.16673495653412712,709.2742506448214,1054.194784754058
0.16924072319717726,705.4687207075342,1042.0460351587644
0.17178414762978078,701.7289414040231,1030.0372901611634
0.17436579576955233,698.0562863438671,1018.1669363205274
0.17698624205926677,694.4098476572857,1006.4333787897424
0.17964606957467963,690.6888960483337,994.8350411010254
0.18234587015426662,686.8885926814739,983.3703649541212
0.18508624453091338,683.0085199030427,972.0378100069371
0.1878678024655855,679.0483241354087,960.8358536685864
0.19069116288300583,675.0077189127715,949.7629908948219
0.1935569540093719,670.8864878857934,938.8177339858239
0.19646581351214176,666.6844877828133,927.9986123863222
0.19941838864192257,662.401651314857,917.3041724880148
0.20241533637648995,658.075345155571,906.73297743427
0.20545732356697138,653.7817748616911,896.2836069270786
0.2085450270862286,649.5238274513108,885.9546570362253
0.2116791339794681,645.3021979631471,875.7447400106644
0.21486034161711492,641.1175846304199,865.65248409207
0.2180893578499859,636.9706893723463,855.6765333305304
0.22136690116679275,632.8622183224034,845.8155474023685
0.22469370085401352,628.7928823952922,836.0682014300626
0.22807049715816533,624.7689190186383,826.4331858042445
0.23149804145051792,620.7989003722723,816.9092060077414
0.23497709639428083,616.8837056672722,807.4949824416533
0.23850843611430284,613.0241757952622,798.1892502534332
0.2420928463693241,609.2211705207393,788.9907591669433
0.24573112472681446,605.4755701210734,779.8982733144768
0.24942408074043984,601.7882771334624,770.9105710707117
0.2531725361301973,598.0853665102072,762.0264448885774
0.25697732496525516,594.234774445065,753.2447011370156
0.2608392938495424,590.2335544964496,744.5641599406076
0.2647593021101254,586.0815295685321,735.9836550210553
0.2687382219884185,581.7788055906243,727.5020335404806
0.2727769388342658,577.32578128838,719.1181559465379
0.2768763513029395,572.7509328387349,710.8308958193101
0.2810373715551016,568.2548824991243,702.6391397199648
0.2852609254597678,563.8774542723179,694.5417870411594
0.289547952800322,559.6189418224111,686.5377498591699
0.29389940748362925,555.4797322564488,678.6259527877197
0.29831625775228865,551.4603112951894,670.8053328334964
0.3027994864000774,547.5332753101162,663.0748392533337
0.30735009099063143,543.5930470033244,655.4334334130385
0.3119690840794149,539.6297617073582,647.880088647843
0.31665749343902355,535.6438415313661,640.413790124467
0.321416362287873,531.635723980505,633.0335347047723
0.3262467495223277,527.6058619713414,625.7383308109814
0.33114972995231445,523.5547238313798,618.5271982924563
0.3361263945404795,519.4827932822252,611.3991682940085
0.341177850644937,515.3905694059187,604.3532831257304
0.3463052222656697,511.2785665939878,597.3885961343212
0.35150965029462916,507.14819978776086,590.5041715759
0.35679229276959457,503.014987856697,583.6990844902856
0.36215432513185025,498.8847813334536,576.9724205767196
0.3675969404877317,494.7580397535912,570.3232760710268
0.37312134987410334,490.63522121567763,563.7507576241906
0.3787287825278278,486.5167821815851,557.2539821823246
0.3844204861592829,482.40317727834474,550.8320768680305
0.39019772722999,478.29485910173844,544.4841788631215
0.39606179123441326,474.1922780218112,538.2094352927004
0.4020139829859971,470.09845128775595,532.0070031105672
0.4080556269074996,466.04651316058926,525.8760489859544
0.4141880673256884,462.04657231916497,519.8157491915637
0.42041266877046973,458.0987434569098,513.8252894928927
0.42673081627850856,454.20314429179444,507.9038650388388
0.43314391570141214,450.35989621370453,502.0506802535638
0.4396533940185487,446.56912495811275,496.2649487296024
0.44626069965456294,442.83096130778773,490.5458931222046
0.4529673028016663,439.13165984739265,484.8927450448954
0.4597746957467674,435.3648992645708,479.30474496623884
0.46668439320352395,431.5093330619232,473.7811421077886
0.47369793264938037,427.56619869350885,468.3211943432177
0.4808168746676706,423.5369026382045,462.9241680986116
0.4880428032948665,419.42302085851617,457.5893382539053
0.4953773263730405,415.226298571531,452.31598804546155
0.5028220759076254,410.96618364423136,447.1034089697701
0.5103787084305548,406.8244327634854,441.95090068825436
0.5180489053688562,402.8470700636518,436.8577709331791
0.5258343734187866,399.03235088078725,431.8233354146389
0.5337368449255877,395.3787998431417,426.84691772862186
0.541758078268953,391.88521456090183,421.9278492661292
0.5498998582542838,388.5506707580363,417.0654691233445
0.5581639965098244,385.2956538399639,412.2591240128389
0.5665523318897715,382.03747266994463,407.5081681757964
0.5750667308834351,378.7765170045867,402.81196329525375
0.5837090880305525,375.5131910932972,398.1698784103388
0.5924813263428407,372.2479014382609,393.58128983149834
0.6013853977318883,368.97908203578083,389.04558105670003
0.6104232834434751,365.60329797857923,384.56214268860344
0.6195969944984163,362.0635199869907,380.1303723526845
0.6289085721400395,358.3624685467208,375.749674616302
0.6383600882883796,354.50343010494004,371.4194609086978
0.6479536460012001,350.4902519220602,367.1391494419214
0.6576913799419487,346.4451287993467,362.90816513266054
0.6675754568547385,342.6203371142046,358.72593952497766
0.6776080760464723,339.0201892907029,354.5919107139336
0.6877914698762075,335.64114376239786,350.5055232700938
0.6981279042518828,332.4803385823363,346.4662281649021
0.7086196791345032,329.44825687330246,342.4734826969158
0.7192691290499028,326.376615381533,338.5267504188922
0.7300786236082047,323.26212434015343,334.62550106571217
0.7410505680310808,320.10575657001453,330.7692104831367
0.7521874036869356,316.9098562761951,326.9573605573849
0.7634916086341399,313.72022410784325,323.1894391455213
0.7749656981724208,310.5591662045233,319.46494000664694
0.786612225402543,307.4267115372838,315.78336273388334
0.7984337817943963,304.32288350197524,312.1442126871405
0.810432997763628,301.2474344385465,308.5470009266585
0.8226125432569354,298.19995117662404,304.9912441473157
0.834975128346153,295.18044619497226,301.4764646136954
0.8475235038312754,292.18893280545774,298.0021900958978
0.8602604618525359,289.2024709553721,294.5679538060941
0.8731888365116863,286.17510035439165,291.1732943358109
0.8863115045026105,283.106729658469,287.8177555939381
0.8996313857514229,279.9987070906667,284.50088674544924
0.9131514440661787,276.99107115552795,281.22224215082997
0.9268746877963487,274.23595465772314,277.98138130620487
0.9408041705022127,271.73006386422855,274.77786878415156
0.9549429916343046,269.4442019937605,271.6112741751997
0.9692942972230691,267.0541004955717,268.4811720300037
0.9838612805788902,264.46692328047226,265.38714180217966
0.9986471830026319,261.6857123834094,262.328767791804
1.0136552945068618,258.8106018894623,259.30563908956117
1.0288889545479083,255.97854109648895,256.31734952153636
1.0443515527689298,253.19009119175777,253.36349759464318
1.0600465297541404,250.4448564697664,250.44368644268098
1.0759773777943726,247.7424488433757,247.55752377301442
1.0921476416641533,245.08248799797622,244.70462181386557
1.1085609194104484,242.46460155194904,241.88459726221555
1.1252208631532614,239.88842522398733,239.09707123230572
1.1421311798982738,237.35360300788122,236.3416692047316
1.1592956323616865,234.85978735541389,233.61802097612477
1.1767180398074653,232.40663936805484,230.92576060941337
1.1944022788971593,229.99382899818863,228.26452638465764
1.2123522845525063,227.62103526066284,225.63396075044955
1.2305720508309879,225.2879464555049,223.03371027587406
1.2490656318145437,222.99426040271,220.46342560302492
1.2678371425116537,220.7257435124945,217.92276140006487
1.286890759772964,218.4655073796883,215.41137631482948
1.3062307232206805,216.21373133456893,212.92893292896395
1.325861336191922,213.97063048751875,210.4750977125902
1.3457869666962659,211.73641661806926,208.04954097949388
1.366012048387668,209.5112981093114,205.65193684283
1.386541081550993,207.29547988508648,203.28196317133856
1.407378634103381,205.08916334998398,200.9393015460637
1.4285293426106505,202.89254633217152,198.62363721757242
1.449997913318977,200.70582302907363,196.33465906366732
1.4717891232020908,198.52918395591345,194.07205954758422
1.4939078210241923,196.3628158971323,191.8355346766738
1.5163589284188577,194.21135596024675,189.62478396155805
1.5391474409841441,192.08657015821856,187.43951037575854
1.5622784293941696,189.9889079320131,185.27942031578849
1.5857570405273862,187.91818752108577,183.14422356170573
1.6095884986118059,185.87422758487574,181.03363323812076
1.6337781063874546,183.85684732010915,178.9473657756525
1.6583312462862811,181.86586657806856,176.88514087282945
1.6832533816297959,179.90110598193735,174.84668145843045
1.7085500578447266,177.96238704433398,172.83171365425744
1.7342269036969247,176.0495322851647,170.83996673833911
1.7602896325438253,174.16143471268703,168.87117310855777
1.786744043605721,172.28909682574567,166.92506824669584
1.8135960232561565,170.43034604786635,165.00139068289582
1.8408515463317017,168.58524037983628,163.09988196053052
1.8685166774614066,166.75383397403183,161.22028660147862
1.896597572416255,164.9361771702059,159.36235207179888
1.9251004794788784,163.1323165329236,157.5258287478013
1.9540317408338583,161.34229489058268,155.71046988250905
1.9833977939789356,159.56615137595037,153.916031572506
2.0132051731574125,157.80537121200783,152.14227272516746
2.043460510812092,156.0709957488049,150.38895502626775
2.074170539061053,154.3650787324907,148.65584290796195
2.10534209119563,152.68733754924492,146.94270351713536
2.13698210320088,151.03749635998844,145.24930668411864
2.169097615298906,149.41528618340817,143.5754248917637
2.201695773515387,147.82044498562374,141.92083324487479
2.234783831269635,146.25271777697154,140.28530943999309
2.268369150988558,144.70718148791374,138.66863373552874
2.3024592057448627,143.16029343407698,137.07058892223796
2.337061580919906,141.6091371670505,135.49096029403887
2.3721839758915095,140.05407933028633,133.92953561916505
2.407834205747143,138.4954926340139,132.3861051116514
2.4440202030228737,136.9337555345756,130.86046140314753
2.4807500194684295,135.3692518991507,129.35239951505685
2.5180318278387857,133.80465696557798,127.86171683099725
2.5558739237127015,132.25494876228876,126.38821306957756
2.5942847273385605,130.72268996008225,124.93169025748915
2.6332727855079643,129.20777494508783,123.49195270290693
2.672846773457471,127.71009692912627,122.06880696919751
2.713015496798938,126.2295480186149,120.66206184892926
2.7537878934788522,124.76611635956174,119.27152833818288
2.795173035767104,123.33289034171423,117.89701961115803
2.8371801322756776,121.9386806177612,116.53835099507154
2.879818530007649,120.58286221568164,115.19533994534609
2.9230977164369825,119.26484784203595,113.8678060210844
2.967027321619604,117.98408753895802,112.55557086082571
3.0116171203361777,116.73880309946395,111.25845815858207
3.056877034267096,115.5026153420018,109.97629364015059
3.1028171342001434,114.26534897880207,108.70890503969913
3.1494476422713658,113.02724212051048,107.45612207662084
3.1967789342395903,111.78853506204187,106.2177764326564
3.244821541795127,110.54947011227807,104.99370172927955
3.2935861549031946,109.31029141893619,103.78373350534308
3.3430836241825377,108.07124478883482,102.58770919498251
3.393324963319786,106.83257750380008,101.40546810577487
3.4443213515201343,105.59453813246698,100.23685139714829
3.4960841359948134,104.35737633824922,99.08170205904118
3.5486248344859654,103.13020122742547,97.93986489080696
3.601955137829444,101.92471847647653,96.81118648036225
3.656086912556167,100.74069738421724,95.69551518357473
3.7110322035325236,99.5778559495741,94.5927011038891
3.766803236640473,98.43591965723188,93.50259607218786
3.8234124214979457,97.31462143840443,92.42505362688358
3.8808723542200947,96.21370163890202,91.3599289942413
3.939195820222066,95.13290799472023,90.3070790689271
3.9983957970638664,94.07199561540365,89.26636239478161
4.058485457338026,93.02197855459059,88.23763914581394
4.119478171600621,91.9731701318211,87.22077110741577
4.181387511346344,90.92574495363185,86.21562165779142
4.244227252028324,89.87988452198466,85.22205574960165
4.308011376123295,88.83577038231964,84.23993989181956
4.372754076242817,87.79358400121197,83.26914213179549
4.438469758291309,86.75350664307871,82.30953203752804
4.505173044671488,85.71578803654307,81.36098068014012
4.57287877753801,84.69372985813868,80.42336061655651
4.64160202209998,83.69685098060815,79.49654587238142
4.7113580699731425,82.72472087471455,78.5804119249728
4.782162442582407,81.77692972553228,77.67483568671213
4.854030894615504,80.85308812676152,76.77969548846727
4.926979417528595,79.95282682170668,75.89487106324503
5.001024243104516,79.07579397261031,75.02024353003291
5.0761818470644995,78.20803531684294,74.15569537782692
5.152468952734216,77.33670813302396,73.30111044984298
5.229902534764866,76.46206009732617,72.45637392791087
5.308499822910222,75.58434402503678,71.62137231704769
5.388278305860397,74.7038176055491,70.79599343020932
5.469255735133291,73.82074312336323,69.98012637321727
5.551450129024465,72.93856926148561,69.17366152985949
5.634879776616376,72.0693660570195,68.37649054716306
5.71956324184792,71.21411943660073,67.58850632083599
5.805519367645069,70.37265476084518,66.8096029808775
5.892767280113625,69.54480076680237,66.03967587735357
5.981326392794949,68.730389555827,65.27862156633695
6.071216410985705,67.92832265313314,64.5263377960085
6.162457336122469,67.13649306078987,63.78272349291937
6.255069470232235,66.35475031464637,63.04767874841125
6.3490734204498525,65.58300989071451,62.321104805192924
6.444490103603308,64.82118750087189,61.60290404407169
6.541340750867912,64.06873372339997,60.892979970837985
6.639646912490483,63.321773287085605,60.19123720330047
6.739430462584474,62.57949277145085,59.49758145847108
6.840713603997195,61.84193613015497,58.81191953989764
6.943518873250145,61.10914579000934,58.134159325142384
7.047869145553653,60.38170791554156,57.46420975340472
7.1537876398968265,59.663520346400404,56.80198081328674
7.261297924213989,58.955258250911655,56.147383530699834
7.370423920628823,58.25682021088216,55.50032995691031
7.481189910777267,57.56810576035793,54.860733156723114
7.593620541210399,56.8902997160323,54.22850719680173
7.707740828878589,56.22562690315457,53.60356713412231
7.823576166697995,55.573950629022356,52.98582900456127
7.941152329200753,54.93508720089263,52.37520981161423
8.060495478270045,54.30619976829196,51.77162751524505
8.181632168961427,53.67167088641183,51.17500102086313
8.304589355411572,53.02927393570296,50.58525016842797
8.429394396835818,52.37937268257007,50.00229572167941
8.556075063615909,51.72419821474113,49.42605935749153
8.684659543479166,51.07816839796697,48.85646365534966
8.815176447770545,50.444098464568405,48.29343208694845
8.947654817818922,49.82179706598968,47.73688900591004
9.082124131399135,49.216396424306794,47.18675963762026
9.218614309291057,48.64855918959223,46.642970069182454
9.357155721937245,48.11964299767247,46.10544723948692
9.497779196200725,47.62894155221243,45.57411892939457
9.640516022224254,47.14065735824915,45.04891375203396
9.785397960392666,46.6176078410842,44.52976114321024
9.932457248399931,46.06064768534867,44.01659135192416
10.081726608422338,45.477254353323495,43.50933543100089
10.233239254399475,44.900368551168505,43.00792522782658
10.387028899424775,44.33431188302304,42.51229337519139
10.543129763246883,43.77890329894549,42.02237328223875
10.70157657988396,43.23396672775937,41.53809912551833
10.862404605352422,42.69933098137704,41.05940584014206
11.025649625511617,42.1748296644578,40.586229111042776
11.191347964026622,41.66030108933807,40.11850536433283
11.35953649045068,41.15558819618559,39.65617175876253
11.530252628428913,40.66053847834363,39.199166177277334
11.70353436402554,40.175003912842826,38.74742721867196
11.879420254176214,39.698840896074614,38.30089418934061
12.057949435267204,39.231910184634735,37.859507095122794
12.239161631843695,38.77407684135886,37.42320663324263
12.42309716544898,38.32521018659014,36.99193418434098
12.609796963596233,37.88404006449689,36.565631804600066
12.799302568875502,37.44557062842434,36.14424221795793
12.991656148197174,37.00926862219213,35.727708808413425
13.186900502174606,36.57517419076473,35.315975612419464
13.385079074647782,36.14332668739586,34.90898731136379
13.586235962349852,35.713764663065035,34.50668922413694
13.790415924719165,35.286525856504426,34.109027299785424
13.997664393858788,34.861647184818175,33.71594811024948
14.208027484645445,34.439164734694465,33.327398843185016
14.421552004990614,34.019113754209435,32.94332729486791
14.638285466255862,33.601528645222146,32.56368186317993
14.858276093824415,33.18644295635957,32.18841154067601
15.081572837831885,32.77419445078311,31.817465907731012
15.308225384058263,32.36814758569601,31.450795125765396
15.53828416498332,31.96913974946666,31.088349930549445
15.77180037100844,31.577066575254193,30.730081625584152
16.008825961847087,31.19182612871647,30.375942075558513
16.249413678086153,30.81331887516122,30.02588369988254
16.49361705292152,30.441447648581164,29.679859466294246
16.741490424069518,30.076117622582267,29.33782288454084
16.993088945857703,29.717236283215115,28.999728000132468
17.248468601497365,29.364713403726157,28.66552938816774
17.50768621554014,29.018459636685964,28.335182147231006
17.77079946652216,28.67671492443698,28.00864189335939
18.037866899798214,28.33795975811566,27.685864754079496
18.30894794056846,28.002192273734348,27.36680736251313
18.58410290710125,27.66940998116393,27.051426851550577
18.863393024154654,27.339609776076053,26.739680848091094
19.146880436599375,27.012787951979877,26.431527467350044
19.43462822324671,26.688940212341198,26.126925307231357
19.726700410884344,26.368061682772478,25.8258334427648
20.02316198852273,26.050149326372924,25.52821142060774
20.324078921855904,25.735649098360618,25.234019253609866
20.629518167939654,25.424875043000846,24.943217415440582
20.939547690089878,25.11779829801035,24.655766835278712
21.254236473005253,24.81438990474287,24.371628892562928
21.573654538117136,24.51462082043912,24.09076541180281
21.89787295916975,24.21846193023419,23.81313865744999
22.22696387803515,23.92588405892294,23.53871132882791
22.56100052076522,23.636857982486358,23.267446555120493
22.900057213885333,23.351354439379765,22.999307890418255
23.244209400932885,23.06934414158556,22.734259308821493
23.59353365924399,22.790797785433043,22.472265199600205
23.948107716992826,22.515686062187477,22.213290362409516
24.30801047048709,22.24397966841125,21.957300002560185
24.67332200172294,21.97564931610073,21.704259726343967
25.04412359620418,21.71067046105818,21.454135536412533
25.420497761029274,21.449417995158296,21.206893827209623
25.80252824324969,21.19210920102556,20.96250138045618
26.190300048504618,20.938697083689732,20.72092536068716
26.58389945993575,20.68913536674146,20.482133310839842
26.98341405738583,20.443378492081298,20.246093147893216
27.388932736886204,20.201381619854736,20.012773158557362
27.80054573043726,19.962308870868792,19.78214199501251
28.21834462608556,19.724075509551614,19.5541686706975
28.642422388303576,19.486606498906202,19.328822556146303
29.072873378674792,19.24993727923708,19.106073374873056
29.50979337689032,19.01410301749297,18.885891199304073
29.953279602060984,18.779138586522315,18.668246446756893
30.403430734349232,18.546351952141304,18.453109875465845
30.860346936926636,18.317605092692293,18.24045258065314
31.324129878261378,18.092854976952847,18.0302459906453
31.79488275474016,17.87204249209691,17.822461863034565
32.27271031363063,17.65510993482215,17.617072280884262
32.75771887638888,17.442000992767646,17.41404964897796
33.250016362316664,17.232660727070964,17.21336669011205
33.74971231257474,17.027035556070228,17.014996441430814
34.256917914557064,16.825073240160215,16.818912250803752
34.77174602663072,16.626722867814408,16.625087773244875
35.29431120324825,16.43183902984312,16.433496967373042
35.82472972043736,16.239925941198386,16.244114091913055
36.363119601673056,16.050892607776188,16.056913702237384
36.9096006441396,15.864707516943218,15.871870646947329
37.46429444538611,15.681339636164354,15.68896006449396
38.027324430383416,15.500758416140776,15.508157379837773
38.59881587898766,15.322933794102932,15.329438301146807
39.17889595381581,15.147836197275376,15.152778816533063
39.76769372854088,14.975436546529934,14.978155190826294
40.36534021661237,14.805038853440013,14.805543962384997
40.97196840040758,14.63400063547042,14.63492193994433
41.58771326082181,14.46210476726967,14.466266199500195
42.21271180730317,14.289411588960295,14.299554081229187
42.847103108338125,14.115982751174876,14.13476318644426
43.49102832239582,13.94188113256566,13.971871374585282
44.14463072933759,13.767170753249356,13.810856760244253
44.80805576229761,13.591916684419253,13.651697710225019
45.48145104004351,13.417860014635023,13.494372840636666
46.16496639982333,13.249599698408346,13.338861014020406
46.85875393070525,13.087268820473618,13.185141336509787
47.56296800741921,12.930737228333154,13.03319315502341
48.277765324707175,12.779884494352888,12.882996054490018
49.00330493218859,12.634599686293262,12.734529855105755
49.73974826975131,12.494781179321704,12.587774609622754
50.487259203472924,12.35882187756651,12.442710600669239
51.24600406208289,12.22149031880859,12.299318338100333
52.01615167397269,12.082411282294304,12.157578556379393
52.79787340476123,11.941654472926306,12.017472211989695
53.59134319542571,11.799292824890314,11.878980480875779
54.39673760100556,11.655402370907815,11.742084755914268
55.21423582988714,11.510250012872842,11.606766644414023
56.04401978367965,11.367705010649289,11.473007965644918
56.88627409769048,11.22920983883657,11.340790748395113
57.74118618200772,11.094683596767014,11.210097228556625
58.608946263201155,10.964049948751434,11.080909846738574
59.48974742664991,10.83723702572252,10.953211245907926
60.38378565950525,10.714010729945306,10.826984269057588
61.291259894300005,10.592963755106021,10.702211956901214
62.21237205321345,10.473775566709556,10.578877545594587
63.147327093000186,10.356427267075045,10.456964464483416
64.09633305059606,10.24090029215516,10.33645633387685
65.05960108940758,10.127170772931365,10.217336962846895
66.03734554629835,10.013566321484507,10.099590347053006
67.02978397928155,9.89881026292656,9.983200666591793
68.03713721592793,9.78295423548778,9.868152283871618
69.05962940250271,9.666051851547037,9.754429741511533
70.09748805384065,9.548179236124142,9.642017760264478
71.1509441039697,9.43213643546768,9.530901236964505
72.22023195749651,9.319811935345959,9.42106524249754
73.30558954176418,9.211132141224603,9.312495019795541
74.40725835979278,9.106028524081509,9.20517598185388
75.52548354401655,9.004264372691395,9.099093709771461
76.66051391082878,8.90460924695707,8.994233950813422
77.81260201594513,8.806815735311817,8.890582616496284
78.98200421060024,8.710862449684933,8.788125780695037
80.1689806985889,8.616692950263806,8.686849677772061
81.3737955941632,8.522081704585984,8.586740700727711
82.59671698080093,8.425757626473544,8.487785399372102
83.8380169708575,8.327779745540711,8.38997047851796
85.09797176611241,8.22822846364706,8.293282796194436
86.37686171922836,8.13052566977752,8.197709361881314
87.67497139613135,8.037125768775546,8.103237334763733
88.99258963932992,7.947943875519396,8.009854022006936
90.33000963218612,7.86276996153934,7.917546877050869
91.68752896415066,7.7784978084642065,7.826303497924556
93.06544969698015,7.693869243598288,7.736111625579794
94.4640784319494,7.608907041241207,7.646959142244051
95.88372637807221,7.523841884090802,7.558834069792431
97.32470942134906,7.439478322378754,7.471724568138333
98.78734819505551,7.355893288601193,7.3856189336426175
100.27196815108525,7.273093706443484,7.300505597541241
101.77889963236686,7.191394759656288,7.216373124390889
103.30847794636924,7.110949554687942,7.133210210532525
104.86104343970955,7.031745603481538,7.0510056825727565
106.43694157388441,6.953770640359461,6.969748495882588
108.03652300213929,6.8770126250137515,6.889427733113483
109.66014364749078,6.801459745634053,6.81003260273064
111.30816478192489,6.727100422185289,6.731552437562997
112.98095310678207,6.65392330984849,6.6539766933701205
114.67888083435275,6.5819173026384625,6.577294947425486
116.40232577069894,6.511071537213276,6.501496897116113
118.15167139971848,6.441375396891405,6.426572358558398
119.9273069684749,6.3728185158932495,6.352511265229833
121.72962757380938,6.305390783825116,6.27930366661648
123.55903425025248,6.2390823504249555,6.2069397268761275
125.415934059259,6.173883630590319,6.135409723516752
127.3007401797841,6.109785309710656,6.064704046090233
129.2138720002182,6.046778349327727,5.994813194901182
131.1557552117059,5.984853993149381,5.925727779730586
133.12682190286742,5.924003773444094,5.857438518574145
135.127510655941,5.864219517845829,5.789936236395248
137.15826664437276,5.805493356600677,5.723211863892222
139.21954173187302,5.747817730289633,5.657256436279794
141.31179457295897,5.691185398064443,5.592061092084683
143.4354907150107,5.635589446436337,5.527617071954982
145.59110270186105,5.581023298660888,5.463915717483263
147.77911017893942,5.527480724765863,5.400948470043338
150.00000000000003,5.474955852272651,5.338706869640284

